Passivity Shaping over Frequency Bands: A Differentiable Optimization Approach

The energy transition replaces traditional inertial synchronous machines with power electronic converters, introducing new grid stability challenges. Passivity provides a compositional input-output framework for assessing stability in interconnected grid subsystems, yet tuning controllers for this property over specific frequency ranges - a practical requirement in converter-dominated grids - still relies largely on practitioners' experience, typically based on intuition or trial and error. We address this gap in three steps: (i) we formulate the passivity index over arbitrary frequency bands as the optimal value of a parametric Semidefinite Program (SDP) using the generalized KYP (gKYP) lemma; (ii) we derive analytical sensitivities of this optimal value with respect to controller parameters via the Envelope Theorem; and (iii) we embed these elements in a bilevel optimization scheme that tunes controller parameters to maximize the passivity index. We validate the proposed method on two case studies of increasing complexity: a grid-following converter and a multi-converter microgrid.

==> figures_data/cc_eig_0.csv <==
real,imag
-1710.2981494827457,-2592.61254225244
-1710.2981494827457,2592.61254225244
-1520.932121490522,-2918.3270874013424
-1520.932121490522,2918.3270874013424
-877.9320357820579,0.0
-112.10306236006824,-11.555279789922004
-112.10306236006824,11.555279789922004
-1.067964217941757,0.0


==> figures_data/cc_eig_opt.csv <==
real,imag
-1664.67516338956,-2206.9063684817115
-1664.67516338956,2206.9063684817115
-1556.9520229126695,-2796.702218893194
-1556.9520229126695,2796.702218893194
-437.3563964967782,0.0
-121.70614703110726,-10.202571618937542
-121.70614703110726,10.202571618937542
-2.14360350322189,0.0


==> figures_data/cc_ifp.csv <==
omega,nu_0,nu_opt
0.010000000000000002,-0.648464233253644,-0.6484642333017431
0.010328281259410285,-0.6484642378866261,-0.6484642379382584
0.010667339377348576,-0.6484642428287257,-0.6484642428841724
0.011017528137883868,-0.6484642481005638,-0.6484642481601292
0.01137921293915315,-0.6484642537241356,-0.6484642537881531
0.011752771174629452,-0.6484642597229033,-0.6484642597917345
0.012138592626906284,-0.6484642661218926,-0.6484642661959348
0.012537079874409203,-0.6484642729477987,-0.6484642730274842
0.012948648711459043,-0.6484642802290954,-0.6484642803148982
0.013373728582124962,-0.6484642879961553,-0.6484642880885937
0.013812763028320095,-0.6484642962813753,-0.6484642963810165
0.014266210152607376,-0.6484643051193104,-0.6484643052267796
0.01473454309619835,-0.6484643145468205,-0.6484643146628011
0.01521825053264387,-0.6484643246032193,-0.6484643247284646
0.015717837177731626,-0.6484643353304418,-0.6484643354657806
0.01623382431612279,-0.6484643467732167,-0.6484643469195609
0.016766750345277002,-0.6484643589792508,-0.6484643591376075
0.01731717133723354,-0.6484643719994301,-0.6484643721709106
0.01788566161883462,-0.6484643858880288,-0.6484643860738609
0.018472814370996342,-0.6484644007029349,-0.6484644009044784
0.019079242247652662,-0.6484644165058919,-0.6484644167246508
0.019705578015017995,-0.6484644333627524,-0.6484644336003944
0.020352475211835776,-0.6484644513437523,-0.6484644516021284
0.021020608831301583,-0.6484644705238011,-0.6484644708049675
0.02171067602537265,-0.6484644909827937,-0.648464491289036
0.02242339683219846,-0.6484645128059389,-0.6484645131398004
0.023159514927431533,-0.6484645360841118,-0.6484645364484257
0.023919798400202398,-0.6484645609142312,-0.6484645613121562
0.024705040554568253,-0.6484645873996587,-0.6484645878347195
0.02551606073727185,-0.6484646156506239,-0.648464616126757
0.026353705192673944,-0.6484646457846811,-0.6484646463062865
0.027218847945751797,-0.6484646779271928,-0.6484646784991925
0.028112391714084643,-0.6484647122118442,-0.6484647128397499
0.02903526884977814,-0.6484647487811971,-0.6484647494711825
0.029988442312310293,-0.6484647877872691,-0.6484647885462574
0.030972906673314083,-0.6484648293921641,-0.6484648302279229
0.03198968915434538,-0.6484648737687321,-0.6484648746899827
0.03303985069871858,-0.6484649211012778,-0.6484649221178207
0.034124487078528914,-0.6484649715863164,-0.6484649727091675
0.035244730038015856,-0.6484650254333728,-0.6484650266749253
0.0364017484744614,-0.6484650828658375,-0.6484650842400405
0.03759674965785468,-0.6484651441218745,-0.6484651456444384
0.03883098049059605,-0.6484652094553908,-0.6484652111440165
0.04010572880855498,-0.6484652791370638,-0.6484652810117078
0.041422324724838956,-0.6484653534554387,-0.6484653555386096
0.042782142017676175,-0.6484654327180929,-0.6484654350351894
0.04418659956385941,-0.648465517252875,-0.6484655198325702
0.04563716281924761,-0.6484656074092247,-0.6484656102838994
0.0471353453478691,-0.6484657035595721,-0.6484657067658113
0.048682710401222816,-0.6484658061008273,-0.6484658096799785
0.0502808725494248,-0.6484659154559638,-0.6484659194547748
0.05193149936590212,-0.648466032075699,-0.6484660365470393
0.053636313167392424,-0.6484661564402793,-0.6484661614439603
0.05539709281106403,-0.6484662890613762,-0.6484662946650823
0.05721567555063252,-0.6484664304840992,-0.6484664367644426
0.05909395895340971,-0.6484665812891276,-0.64846658833285
0.06103390288028621,-0.6484667420949762,-0.6484667500003098
0.06303753153071279,-0.6484669135603949,-0.6484669224386082
0.06510693555481457,-0.6484670963869112,-0.6484671063640643
0.0672442742348425,-0.6484672913215257,-0.6484673025404624
0.06945177773823696,-0.6484674991595609,-0.6484675117821701
0.07173174944465616,-0.6484677207476792,-0.6484677349574652
0.07408656834939564,-0.648467956987075,-0.6484679729920673
0.07651869154570826,-0.6484682088368448,-0.648468226872909
0.07903065678861348,-0.6484684773175466,-0.648468497652138
0.08162508514287228,-0.6484687635149602,-0.6484687864513836
0.08430468371788971,-0.6484690685840466,-0.6484690944662921
0.08707224849239917,-0.6484693937531238,-0.6484694229713507
0.08993066723187623,-0.6484697403282599,-0.6484697733250196
0.09288292250172499,-0.6484701096978915,-0.6484701469751881
0.09593209477938246,-0.6484705033376804,-0.6484705454649755
0.0990813656685867,-0.6484709228155991,-0.6484709704388909
0.1023340212191642,-0.6484713697972706,-0.6484714236493889
0.10569345535579884,-0.6484718460515455,-0.6484719069638193
0.1091631734193615,-0.6484723534563356,-0.6484724223718192
0.11274679582449466,-0.6484728940046931,-0.6484729719931531
0.11644806183726861,-0.6484734698111442,-0.648473558086035
0.12027083347685116,-0.6484740831182634,-0.648474183055956
0.12421909954526174,-0.6484747363034944,-0.6484748494650465
0.1282969797894148,-0.6484754318861992,-0.648475560041998
0.1325087291997953,-0.6484761725349288,-0.6484763176925765
0.13685874245025187,-0.6484769610748988,-0.648477125510756
0.14135155848353956,-0.6484778004956469,-0.6484779867904995
0.1459918652473979,-0.6484786939588492,-0.6484789050382269
0.15078450458610515,-0.648479644806262,-0.6484798839859902
0.15573447729261344,-0.6484806565677524,-0.6484809276053982
0.16084694832653565,-0.6484817329693698,-0.6484820401223128
0.1661272522034293,-0.6484828779414047,-0.648483226032359
0.17158089856100053,-0.648484095626374,-0.648484490117268
0.17721357790803594,-0.6484853903868553,-0.6484858374620968
0.18303116756206125,-0.648486766813088,-0.648487273473338
0.18903973778192215,-0.6484882297302418,-0.6484888038979639
0.1952455581016861,-0.6484897842052422,-0.6484904348434131
0.2016551038724747,-0.6484914355530298,-0.6484921727985539
0.20827506301905155,-0.6484931893421064,-0.6484940246556385
0.21511234301821666,-0.6484950513992154,-0.6484959977332563
0.22217407810628848,-0.6484970278129777,-0.6484980998003049
0.22946763672319367,-0.648499124936285,-0.6485003391009692
0.23700062920093293,-0.6485013493872465,-0.6485027243807107
0.2447809157044442,-0.6485037080484404,-0.6485052649132417
0.25281661443315,-0.6485062080642325,-0.6485079705284692
0.26111611009174596,-0.6485088568358723,-0.6485108516413534
0.2696880626390693,-0.648511662014086,-0.6485139192816443
0.2785414163241767,-0.6485146314888526,-0.6485171851244094
0.28768540901905937,-0.6485177733760297,-0.6485206615212669
0.2971295818577334,-0.6485210960005083,-0.6485243615322186
0.3068837891917643,-0.6485246078755258,-0.6485282989579337
0.3169582088726116,-0.6485283176778058,-0.6485324883723255
0.3273633528715246,-0.6485322342181596,-0.6485369451552212
0.33811007824806844,-0.6485363664072203,-0.6485416855248922
0.3492095984787271,-0.6485407232159768,-0.6485467265701788
0.3606734951574029,-0.6485453136308185,-0.6485520862818848
0.37251373008002114,-0.6485501466028345,-0.6485577835830924
0.3847426577258504,-0.6485552309911651,-0.6485638383579742
0.3973730381485608,-0.6485605755002704,-0.6485702714786407
0.41041805029047096,-0.6485661886110659,-0.6485771048294865
0.42389130573387807,-0.6485720785059746,-0.648584361328443
0.4378068629038169,-0.6485782529880646,-0.6485920649444723
0.4521792417370701,-0.6485847193945681,-0.6486002407105631
0.4670234388327335,-0.6485914845052454,-0.648608914731416
0.48235494310014687,-0.6485985544462126,-0.6486181141849248
0.4981897519205162,-0.6486059345900421,-0.6486278673164807
0.5145443878390927,-0.6486136294531253,-0.6486382034250457
0.5314359158053241,-0.6486216425915157,-0.6486491528398668
0.5488819609789672,-0.6486299764966325,-0.6486607468866268
0.5669007271207436,-0.6486386324924334,-0.6486730178417548
0.5855110155867241,-0.6486476106358408,-0.6486859988735714
0.6047322449462648,-0.6486569096223586,-0.6486997239688875
0.6245844712439618,-0.6486665266989693,-0.6487142278436595
0.6450884089267694,-0.6486764575864867,-0.6487295458362803
0.6662654524581152,-0.64868669641359,-0.6487457137821262
0.6881376986415667,-0.6486972356647605,-0.6487627678680064
0.7107279696773418,-0.648708066144267,-0.6487807444652822
0.7340598369757212,-0.6487191769582086,-0.6487996799405175
0.7581576457522112,-0.6487305555164014,-0.6488196104427408
0.7830465404301187,-0.6487421875556135,-0.648840571666615
0.8087524908770455,-0.6487540571852888,-0.6488625985911164
0.8353023195026779,-0.6487661469564663,-0.6488857251936901
0.8627237292461452,-0.6487784379541295,-0.6489099841402785
0.8910453324821517,-0.6487909099126842,-0.6489354064521295
0.9202966808760416,-0.6488035413537068,-0.6489620211508632
0.9505082962189509,-0.6488163097445565,-0.648989854883909
0.9817117022752193,-0.6488291916758818,-0.6490189315331452
1.013939457675292,-0.6488421630555461,-0.6490492718103105
1.0472251898884348,-0.6488551993160395,-0.6490808928435597
1.0816036303107102,-0.6488682756320585,-0.6491138077603325
1.117110650504824,-0.6488813671446472,-0.6491480252725285
1.1537832996296609,-0.6488944491881157,-0.649183549270738
1.1916598430985592,-0.6489074975158698,-0.6492203784349992
1.2307798025066652,-0.6489204885213479,-0.6492585058701656
1.2711839968690286,-0.6489333994504111,-0.6492979187744539
1.3129145852124653,-0.6489462086018187,-0.6493385981500408
1.3560151105656337,-0.6489588955127719,-0.6493805185646957
1.4005305453932204,-0.6489714411269636,-0.6494236479732872
1.4465073385216467,-0.6489838279430848,-0.6494679476076062
1.4939934636052576,-0.6489960401422715,-0.649513371942241
1.5430384691835646,-0.6490080636935505,-0.6495598687432655
1.593693530381775,-0.6490198864368983,-0.6496073792051915
1.6460115023085506,-0.6490314981440772,-0.6496558381800865
1.7000469752067178,-0.6490428905578852,-0.6497051745009226
1.7558563314144686,-0.649054057410937,-0.6497553113992036
1.8134978041964955,-0.6490649944254443,-0.649806167014748
1.8730315385064373,-0.6490756992957943,-0.6498576549932453
1.9345196537440454,-0.6490861716559375,-0.6499096851649772
1.9980263085725505,-0.6490964130337961,-0.6499621642959219
2.0636177678638585,-0.649106426794951,-0.6500149969005085
2.131362471841438,-0.6491162180779293,-0.6500680861035492
2.2013311074930315,-0.6491257937233559,-0.650121334537507
2.273596682327717,-0.649135162199177,-0.6501746452602806
2.3482346005542762,-0.6491443335240149,-0.6502279226781318
2.425322741760353,-0.6491533191905827,-0.6502810734583169
2.5049415421745036,-0.6491621320909078,-0.6503340074163723
2.5871740785959227,-0.6491707864449172,-0.6503866383638612
2.6721061550794345,-0.6491792977337583,-0.650438884903644
2.7598263924661803,-0.649187682639025,-0.6504906711613647
2.8504263208534355,-0.6491959589888816,-0.6505419274437549
2.9440004751000353,-0.6492041457118891,-0.65059259081647
3.0406464934670674,-0.6492122627991903,-0.6506426055964261
3.1404652194967517,-0.6492203312755587,-0.650691923755861
3.2435608072358115,-0.6492283731796784,-0.6507405052375933
3.3500408299131337,-0.6492364115539284,-0.6507883181830382
3.4600163921851106,-0.6492444704438376,-0.650835339076471
3.5736022460657875,-0.6492525749073116,-0.6508815528107064
3.6909169106627786,-0.6492607510336661,-0.6509269526807788
3.8120827958438888,-0.6492690259724652,-0.6509715403133193
3.9372263299634813,-0.6492774279721298,-0.6510153255401603
4.066478091781857,-0.6492859864282656,-0.6510583262252171
4.199972946715305,-0.649294731941655,-0.6511005680539415
4.337850187558989,-0.6493036963858603,-0.6511420842946625
4.480253679829491,-0.6493129129843997,-0.6511829155408936
4.627332011878691,-0.6493224163974686,-0.6512231094432871
4.779238649935599,-0.6493322428182167,-0.6512627204393756
4.936132098237917,-0.6493424300786013,-0.6513018094885692
5.098176064420426,-0.6493530177648843,-0.6513404438191546
5.265539630332758,-0.6493640473428636,-0.651378696693256
5.438397428464799,-0.6493755622929667,-0.6514166471949372
5.616929824163808,-0.6493876082553718,-0.6514543800458377
5.801323103833378,-0.649400233185351,-0.6514919854519848
5.991769669310621,-0.649413487519068,-0.6515295589847273
6.188468238624386,-0.6494274243500978,-0.651567201498073
6.391624053344004,-0.6494420996169525,-0.651605019084135
6.60144909273489,-0.6494575723019432,-0.6516431230678665
6.81816229494448,-0.6494739046417207,-0.6516816300418109
7.0419897854492906,-0.6494911623498543,-0.6517206619412008
7.273165113001458,-0.6495094148518381,-0.6517603461594046
7.511929493320967,-0.6495287355329091,-0.6518008157034705
7.758532060787836,-0.6495492019990773,-0.6518422093892469
8.013230128396888,-0.6495708963517555,-0.6518846720754207
8.276289456246348,-0.6495939054763733,-0.6519283549356338
8.547984528840411,-0.6496183213453397,-0.6519734157677214
8.828598841495149,-0.6496442413356798,-0.6520200193390138
9.118425196146571,-0.6496717685616397,-0.652068337766531
9.41776600686952,-0.6497010122224917,-0.6521185509308242
9.726933615426173,-0.6497320879657034,-0.6521708469220784
10.046250617173408,-0.6497651182655391,-0.652225422517011
10.376050197669118,-0.6498002328170689,-0.6522824836849271
10.716676480328633,-0.6498375689454053,-0.6523422461211328
11.068484885494126,-0.6498772720298549,-0.6524049358056881
11.431842501291497,-0.6499194959424694,-0.6524707895852258
11.807128466661903,-0.6499644035002696,-0.6525400557752432
12.194734366967383,-0.6500121669301562,-0.6526129947798786
12.595064642583583,-0.6500629683452313,-0.6526898797257501
13.008537010905712,-0.6501170002308971,-0.6527709971058642
13.435582902208257,-0.6501744659387286,-0.6528566474289772
13.876647909813085,-0.6502355801856308,-0.6529471458690346
14.33219225503574,-0.6503005695553082,-0.6530428229084491
14.802691267395094,-0.6503696729984685,-0.6531440249679479
15.288635880587302,-0.6504431423275168,-0.6532511150145992
15.790533144741758,-0.6505212427007625,-0.6533644731382573
16.308906755493325,-0.6506042530903008,-0.6534844970851811
16.84429760042315,-0.6506924667267998,-0.6536116027358545
17.397264323438016,-0.6507861915133564,-0.6537462245120889
17.9683839076772,-0.6508857503994301,-0.6538888156963136
18.558252277555187,-0.6509914817045503,-0.6540398486434837
19.16748492056815,-0.651103739380072,-0.6541998148633104
19.796717529513337,-0.6512228931956823,-0.6543692249474311
20.446606665791165,-0.6513493288356461,-0.6545486083127638
21.117830444482443,-0.6514834478879127,-0.6547385127285013
21.811089241915198,-0.6516256677072072,-0.6549395035900833
22.527106426459802,-0.6517764211310497,-0.6551521628989254
23.26662911331459,-0.6519361560253718,-0.655377087901728
24.030428944069683,-0.6521053346339434,-0.6556148893378064
24.819302891862552,-0.6522844327033013,-0.6558661892370612
25.63407409296515,-0.6524739383522237,-0.656131618204963
26.475592705670678,-0.6526743506520988,-0.656411812124274
27.344736797375813,-0.6528861778818407,-0.6567074081961908
28.242413260784343,-0.6531099354183076,-0.6570190402362173
29.16955876018796,-0.6533461432206276,-0.6573473331324449
30.12714070881164,-0.6535953228644178,-0.6576928963660829
31.116158278243613,-0.6538579940797831,-0.6580563164862214
32.13764344100277,-0.6541346707452202,-0.6584381484230226
33.1926620473319,-0.6544258562883476,-0.6588389055160382
34.282314937339706,-0.6547320384437993,-0.659259048127396
35.407739089652715,-0.6550536833188656,-0.6596989707034073
36.570108807774915,-0.6553912287187162,-0.6601589871431528
37.77063694539366,-0.6557450766854472,-0.6606393143290832
39.01057617190993,-0.656115585209001,-0.6611400536731586
40.29122027951348,-0.6565030590733847,-0.6616611705330161
41.61390553316709,-0.6569077398087485,-0.6622024713566503
42.98001206490796,-0.6573297947289953,-0.662763578421741
44.39096531392171,-0.6577693050457762,-0.6633439020477212
45.84823751389096,-0.6582262530631433,-0.6639426101756025
47.35334922917116,-0.6587005084728064,-0.6645585952331563
48.90787094139592,-0.6591918137878622,-0.6651904382319662
50.51342468816764,-0.6596997689729366,-0.6658363700787081
52.17168575554349,-0.660223815350641,-0.6664942301263104
53.884384426082235,-0.6607632188878134,-0.6671614220417997
55.653307784276485,-0.6613170529896222,-0.6678348671268296
57.48030158125354,-0.6618841809546879,-0.6685109552940831
59.367272160691265,-0.662463238269108,-0.6691854939776299
61.31618844795775,-0.6630526149406946,-0.6698536553371531
63.32908400455115,-0.6636504380958649,-0.6705099222037519
65.40805914998256,-0.6642545550792127,-0.6711480333071405
67.55528315331642,-0.6648625173086979,-0.6717609284185841
69.77299649665538,-0.6654715651463621,-0.6723406941383954
72.06351321293053,-0.6660786140444035,-0.6728785111483082
74.42922330043761,-0.666680242218274,-0.6733646038343595
76.87259521663732,-0.6672726800814975,-0.6737881932614782
79.3961784538228,-0.6678518016506152,-0.674137454543078
82.0026061993413,-0.6684131180930222,-0.674399479693959
84.69459808314585,-0.6689517735458106,-0.6745602470792649
87.4749630155442,-0.6694625432809544,-0.6746045985730902
90.3466021181053,-0.6699398342326202,-0.6745162255152826
93.3125117507825,-0.6703776878379303,-0.6742776645026054
96.37578663841089,-0.6707697850754017,-0.6738703039703373
99.53962309984239,-0.6711094535181947,-0.673274402413576
102.80732238308647,-0.6713896761550481,-0.6724691189661466
106.18229410993847,-0.6716031016732942,-0.6714325569027858
109.66805983368685,-0.6717420558484812,-0.6701418204618574
113.26825671361537,-0.6717985536464195,-0.6685730852072462
116.9866413101307,-0.6717643116181575,-0.6667016819656875
120.82709350447772,-0.6716307601580317,-0.6645021941966238
124.79362054713114,-0.6713890552005537,-0.6619485684823745
128.8903612390893,-0.6710300889537318,-0.6590142376731424
133.12159025043076,-0.6705444993040912,-0.6556722560891025
137.49172258064192,-0.6699226775809427,-0.651895446073949
142.00531816536832,-0.6691547744327451,-0.6476565551123444
146.66708663439687,-0.6682307036444219,-0.6429284226670331
151.48189222583457,-0.6671401438087624,-0.6376841558571442
156.45475886160958,-0.6658725378547998,-0.6318973130823582
161.5908753895919,-0.6644170905286028,-0.6255420946913743
166.8956009978025,-0.6627627640146093,-0.6185935397890785
172.37447080636198,-0.6608982719760823,-0.6110277282659303
178.03320164301138,-0.6588120723794217,-0.6028219871057816
183.8776980082327,-0.6564923595472583,-0.5939550999758616
189.91405823619354,-0.6539270559581721,-0.58440751901716
196.14858085794313,-0.6511038043756762,-0.5741615776292814
202.58777117350172,-0.6480099609451861,-0.5632017028777497
209.23834803969768,-0.6446325899448344,-0.5515146259436556
216.10725088083765,-0.6409584609140339,-0.5390895887887911
223.20164692952346,-0.6369740489127379,-0.5259185449310113
230.52893870517084,-0.6326655386843417,-0.5119963519252623
238.09677173803584,-0.6280188335060614,-0.49732095283960887
245.9130425468044,-0.6230195695122205,-0.4818935437200662
253.98590687807265,-0.6176531362676374,-0.4657187237727606
262.3237882163124,-0.6119047043495439,-0.4488046247783695
270.93538657320516,-0.605759260666085,-0.431163016114016
279.82968756551156,-0.5992016521961339,-0.41280938171341713
289.01597179095086,-0.5922166387771807,-0.3937629653670035
298.50382451187323,-0.5847889554935977,-0.37404678096686406
308.3031456568277,-0.5769033851244941,-0.35368758464933553
318.4241601504653,-0.5685448409965732,-0.33271580628815745
328.87742858255103,-0.5596984604507298,-0.31116543844441985
339.67385822722093,-0.5503497089697484,-0.28907388168035253
350.82471442397923,-0.5404844948268034,-0.26648174607996844
362.341632332315,-0.5300892938996975,-0.24343260987213836
374.23662907219807,-0.5191512840536612,-0.21997273719758542
386.5221162631262,-0.5076584882271498,-0.19615075827481082
399.21091297480535,-0.4955999250624622,-0.17201731647644203
412.3162591029752,-0.4829657656099582,-0.14762468810826948
425.85182918434145,-0.4697474943064721,-0.12302638198288995
439.83174666502237,-0.4559380720924461,-0.09827672721668985
454.27059863740476,-0.4415320991973702,-0.07343045911105091
469.1834510607799,-0.42652597480039134,-0.048542314630266384
484.5858644816496,-0.41091805047512586,-0.023666651093923935
500.49391027009534,-0.3947087740691121,0.001142895316389668
516.9241873891599,-0.37790082046435086,0.025833690019056416
533.8938397147356,-0.3604992055319806,0.050354290618094474
551.4205739240302,-0.3425113795472514,0.07465450557056058
569.5226779712825,-0.32394729638550157,0.09868525521114992
588.2190401699955,-0.30481945498909624,0.1223981254208246
607.5291689016071,-0.28514290988959407,0.14574441945327538
627.4732129711581,-0.26493524799578794,0.16867334312986618
648.0719826311971,-0.24421652941911043,0.19112860007176777
669.3469712958661,-0.22300919080088796,0.21304187931173
691.3203779678128,-0.2013379104235441,0.23431986692508627
714.0151304013403,-0.17922943531764357,0.2548169477365709
737.4549090259554,-0.15671237160208834,0.2742753201387645
761.6641716552892,-0.1338169403964713,0.2921971802499076
786.6681790071582,-0.11057470280283613,0.307653296052656
812.4930210614048,-0.0870182586519145,0.3194549883669692
839.1656442830161,-0.06318092493717935,0.3273932401499985
866.7138797389233,-0.03909640112455682,0.33267279553892626
895.1664721378302,-0.014798429858235549,0.33654308598792243
924.5531098233571,0.009679536939485828,0.33971364670066434
954.9044557518088,0.03430465479963875,0.3425356869971547
986.2521794868784,0.05904497212401957,0.3451885382630719
1018.6289902446875,0.08386966661955796,0.34777092445599267
1052.0686710236228,0.10874920931632705,0.3503416553053953
1086.6061138545967,0.13365542253066703,0.3529383237011926
1122.2773562085083,0.15856137879509266,0.35558637392620535
1159.1196185988856,0.183441048650947,0.3583037164500479
1197.171343418967,0.20826852030543333,0.3611031399521011
1236.472235053715,0.23301641450306376,0.36399355137928885
1277.0633013086447,0.25765260079105917,0.3669805387447722
1318.9868961986706,0.28213281152093217,0.3700665015226309
1362.286764141647,0.30638161680300097,0.37325046984658095
1407.008085602685,0.33023294557954225,0.3765276686656226
1453.1975242368953,0.35318864687141033,0.37988884661350175
1500.9032755797366,0.37322191787172915,0.3833193679149778
1550.1751173357704,0.385459290642521,0.38679805297340486
1601.0644613183179,0.3918028881149852,0.39029574698305464
1653.6244070941805,0.3964886616948891,0.3937735959392177
1707.9097973894268,0.40064101896377,0.3971810175617363
1763.9772753140453,0.40450854304332146,0.40045337451021
1821.8853434651671,0.4081283261258405,0.4035093945165782
1881.6944249705555,0.41146174160178406,0.4062484446478632
1943.4669265360203,0.41442963725278104,0.40854786491714357
2007.2673035625703,0.4169232072008689,0.410260710751717
2073.1621274012314,0.4188078932025648,0.411214452123393
2141.2201548157295,0.4199255540257564,0.41121142515890824
2211.5123997254886,0.4200970531669119,0.41003209685329867
2284.112207303823,0.4191264835693387,0.40744239810910426
2359.0953305086364,0.4168078743279379,0.4032063369036684
2436.540009125466,0.41293493083731364,0.3971045733498989
2516.527051405392,0.40731396451827956,0.3889583759704851
2599.139918382933,0.3997796048654733,0.37865636377584766
2684.464810961965,0.3902121765253027,0.3661791866922278
2772.590759860484,0.3785548808909823,0.35161595738758383
2863.6097185081157,0.3648283412197478,0.33516708576087495
2957.6166589932536,0.3491398839853954,0.3171314886286388
3054.709671159968,0.33168531870232426,0.29788062985566227
3154.9900649580886,0.3127419795048152,0.2778252745903265
3258.5624761532263,0.29265323606747784,0.25738175015194675
3365.5349755070943,0.2718062204139568,0.23694308498796265
3476.0191815419776,0.25060573266769404,0.21685792426750444
3590.130377007072,0.22944785262254716,0.1974178321280372
3707.9876291681726,0.20869657581600276,0.17885207585524698
3829.713914046281,0.18866593603687212,0.16132826588772595
3955.4362447347016,0.16960886760625468,0.14495706874128222
4085.285803928561,0.15171284333648768,0.1297993727996508
4219.398080805028,0.13510136814919155,0.11587459240950534
4357.91301239703,0.1198398480088162,0.10316913646619846
4500.975129608047,0.10594418806619468,0.09164438514403044
4648.733708020257,0.09339061096364144,0.08124378456966133
4801.34292365345,0.08212549989233442,0.07189887464545651
4958.962013837217,0.07207444486600573,0.06353421166236753
5121.755443364242,0.06315002165086477,0.05607124270217654
5289.893076098151,0.0552581155094389,0.04943124361948929
5463.550352214876,0.04830280195320075,0.04353745733743859
5642.908471262543,0.04218991965922844,0.038316573824331054
5828.154581230846,0.0368295320394748,0.03369968514947211
6019.4819738272745,0.03213749161901154,0.029622834207687104
6217.090286163827,0.028036311613037084,0.026027258061144695
6421.185709064758,0.024455524579237053,0.02285940895473221
6631.981202212675,0.02133167763789927,0.020070819426428115
6849.696716357447,0.018608083081096932,0.017617863313837363
7074.559422819879,0.01623441532383706,0.015461452116151214
7306.8039505295,0.014166221463526446,0.013566696071693763
7546.672630843895,0.01236439352162758,0.01190255125579801
7794.415750404951,0.0107946354593794,0.010441467718911872
8050.291812295981,0.009426946724222576,0.009159048878654975
8314.567805772063,0.008235135745595647,0.008033728772665602
8587.51948484517,0.007196370831239023,0.007046471120621816
8869.431656014713,0.006290771766240242,0.006180492218258698
9160.598475443709,0.005501042628150408,0.005421008315198175
9461.32375589077,0.004812144536520166,0.004755007170090327
9771.921283717997,0.0042110059706801165,0.004171042822915695
10092.715146305718,0.0036862677013266825,0.003659052196715961
10424.040070215558,0.0032280591309604917,0.0032101918841590106
10766.241770454933,0.002827802810318492,0.0028166933489133174
11119.677311207,0.00247804401051928,0.002471734747858316
11484.71547840289,0.002172302426196956,0.0021693276321891643
11861.737164524791,0.0019049433240019259,0.0019042168901528215
12251.135766041178,0.0016710657071070277,0.0016717924302407767
12653.31759388943,0.001466405322685896,0.0014680112531370558
13068.702297433476,0.0012872505851456938,0.0012893287098769467
13497.723302339418,0.0011303697171091982,0.0011326378835376859
13940.828262825786,0.0009929476196990981,0.0009952161576809889
14398.479528760066,0.0008725311725260683,0.0008746781453027493
14871.154628089538,0.0007669818321451944,0.0007689342479264115
15359.346765108985,0.0006744345466194511,0.0006761541974693805
15863.565335085896,0.0005932621346398064,0.0005947350056850167
16384.33645577985,0.0005220443920323213,0.0005232728092717494
16922.203516410354,0.00045954128811635575,0.0004605381547433101
17477.727744646807,0.0004046697009123689,0.0004054543170985364
18051.4887922111,0.0003564832151859024,0.00035707829111936043
18644.085339704852,0.0003141545721851963,0.00031458413441598536
19256.135721291987,0.0002769604159779829,0.00027724837761363796
19888.27856988812,0.0002442680296742484,0.0002444372497091317
20541.17348353064,0.00021552379655908287,0.00021559549592653252
21215.501713624522,0.00019024315715249023,0.0001902365916421021
21911.966875781472,0.00016800186424630804,0.0001679341793794536
22631.295683995297,0.0001484283647252866,0.00014831457673607917
23374.238708918172,0.00013119716005222996,0.00013105022162027954
24141.571161030177,0.00011602301719744923,0.0001158539375722815
24934.093699518806,0.00010265591896269367,0.00010247391642357776
25752.633267711986,9.087665746948299e-5,9.068932831056828e-5
26598.043955937585,8.049298737867723e-5,8.03064802852918e-5
27471.207892708146,7.133626646402101e-5,7.115545462689693e-5
28373.036165162113,6.325852071900536e-5,6.3087166606867e-5
29304.469769721443,5.612987944150761e-5,5.5970789039523505e-5
30266.48059395689,4.9836332893181454e-5,4.969149758349868e-5
31260.072430687036,4.427777132344611e-5,4.414849656332891e-5
32286.282025367334,3.9366269513460854e-5,3.92532901540197e-5
33346.18015786363,3.502458564655085e-5,3.492816820551994e-5
34440.87275973823,3.118484734594051e-5,3.110487985763987e-5
35571.50206821389,2.778740122195686e-5,2.772347147951627e-5
36739.24781802074,2.477980531131476e-5,2.4731268422563227e-5
37945.32847236942,2.2115946432848387e-5,2.208198265643667e-5
39191.00249433402,1.975526678056319e-5,1.973493061105298e-5
40477.569659973225,1.7662086072361018e-5,1.765434751581104e-5
41806.37241455762,1.580500731111753e-5,1.5808786246228932e-5
43178.79727332022,1.4156395728227691e-5,1.4170590189732402e-5
44596.27626819096,1.2691921798122926e-5,1.2715430954277932e-5
46060.28844202398,1.1390160361207694e-5,1.142190288980188e-5
47572.3613918789,1.0232238894405283e-5,1.0271167394359854e-5
49134.072862963665,9.201528842294314e-6,9.246640852581946e-6
50747.05239490466,8.283374684280294e-6,8.333720819752099e-6
52412.983022060616,7.464856078882226e-6,7.519545734407636e-6
54133.60302965376,6.734579007471311e-6,6.792784028014337e-6
55910.70776755293,6.082492347648899e-6,6.14344901263021e-6
57746.15152359826,5.499726750201853e-6,5.56273637579803e-6
59641.8494584246,4.978453081572706e-6,5.042881504274113e-6
61599.77960380169,4.511758033046638e-6,4.577034201670372e-6
63621.98492657482,4.093534794627423e-6,4.159148665780568e-6
65710.5754603627,3.7183869512742706e-6,3.783886854705039e-6
67867.73050723302,3.3815439864514608e-6,3.4465336014990567e-6
70095.70091165618,3.0787869769315218e-6,3.1429220391028387e-6
72396.81140910876,2.806383237034314e-6,2.8693680743014535e-6
74773.46305177597,2.56102882311383e-6,2.6226128045578465e-6
77228.13571388643,2.3397979428019373e-6,2.399771907473184e-6
79763.39067929282,2.1400984306876375e-6,2.1982911517679882e-6
82381.87331399601,1.9596325547889138e-6,2.0159072831022033e-6
85086.31582640581,1.7963625081787242e-6,1.850613629607458e-6
87879.54011821329,1.6484800190436915e-6,1.7006298522854678e-6
90764.46072885356,1.5143795816390485e-6,1.5643753358202275e-6
93744.08787663,1.3926348712923583e-6,1.4404457770898998e-6
96821.53059967076,1.2819779598197453e-6,1.3275925828149389e-6
100000.0,1.1812809944127472e-6,1.2247047352729829e-6


==> figures_data/cc_obj.csv <==
iteration,nu
0.0,-0.3952232736641008
1.0,-0.3872537843832333
2.0,-0.37896268432371016
3.0,-0.37033893714715305
4.0,-0.36137192499813864
5.0,-0.3520513748550229
6.0,-0.34236766802075635
7.0,-0.33231207564097076
8.0,-0.3218767745124751
9.0,-0.31105519011669003
10.0,-0.29984208344103536
11.0,-0.2882338014941297
12.0,-0.2762285799209394
13.0,-0.2638265394816699
14.0,-0.2510299982855031
15.0,-0.2378438217308485
16.0,-0.2242750427816418
17.0,-0.21033342438204272
18.0,-0.19603100470669688
19.0,-0.18138250862796212
20.0,-0.16640506083945183
21.0,-0.1511183570034973
22.0,-0.13554303527712364
23.0,-0.1197023181645136
24.0,-0.10362184900623106
25.0,-0.08732559173608934
26.0,-0.07084028437816414
27.0,-0.05419223142905594
28.0,-0.037406427806217835
29.0,-0.02050779409273673
30.0,-0.014602824648704882
31.0,-0.011021481566785951
32.0,-0.007334442319802292
33.0,-0.0035370779499999117
34.0,-1.0066552931675687e-5
35.0,-1.0066552931675687e-5


==> figures_data/cc_par.csv <==
iteration,kp_CC_d_pct,ki_CC_d_pct,kp_CC_q_pct,ki_CC_q_pct,kp_PLL_pct,ki_PLL_pct
0.0,0.0,0.0,0.0,0.0,0.0,0.0
1.0,0.003260357994396993,0.0013881088141651354,-0.3926121924450359,-0.3141220130767311,-1.9029890758674413,-0.002002307446083429
2.0,0.006705903582575532,0.0027911905309925718,-0.8003236271931561,-0.6298075945805706,-3.8055463833650993,-0.003994120999953332
3.0,0.010347978259309373,0.004208972623027336,-1.2236122606549378,-0.9471105648155784,-5.706667628929582,-0.005969913055958731
4.0,0.014196197478831617,0.005641021924289374,-1.6629766828620094,-1.2661236879391566,-7.605227484630683,-0.007926285152601298
5.0,0.018269378622376826,0.007086286301429347,-2.118929747995138,-1.5869138536144085,-9.500038896431501,-0.009856510649594585
6.0,0.022583305737112834,0.008544336810360365,-2.591994767900198,-1.9095343026410323,-11.389850225177911,-0.011753174277748246
7.0,0.027147425017511117,0.010013748207329793,-3.0826639904871818,-2.2340722579833017,-13.273320258108509,-0.013612118173564336
8.0,0.03197879690657707,0.011494020513022223,-3.5914740045355007,-2.5605956972375092,-15.149024175970624,-0.015424576422853886
9.0,0.037097395068237206,0.012982692386971875,-4.118937440775034,-2.8891740597841773,-17.015462134054108,-0.01718198771741286
10.0,0.04251759444841759,0.014478978409586436,-4.665564288903527,-3.2198954389696417,-18.871053193028388,-0.018875743999113848
11.0,0.04827260268147879,0.01597694064713562,-5.23186410508324,-3.5528029841854574,-20.714172545388575,-0.020494371749793516
12.0,0.05437524024637507,0.01747672338896111,-5.818341045262114,-3.887972900138223,-22.543103085922546,-0.022028551544192587
13.0,0.060842826050624826,0.018976742341525042,-6.4254801822437,-4.225482703626795,-24.356094394859706,-0.023466612918215946
14.0,0.06770207192890679,0.020472061766751676,-7.053741379872244,-4.5654025516723395,-26.151345305155687,-0.024796062582044254
15.0,0.07499341449134936,0.021953422432662777,-7.703545667490004,-4.907792826472406,-27.927003975579545,-0.026003862998405514
16.0,0.082742280647274,0.023416027842406983,-8.375309807386408,-5.2527200250441455,-29.681228129018482,-0.027075511733407054
17.0,0.09096581117392075,0.024857966236213745,-9.069377333488205,-5.600298950710332,-31.412151607014984,-0.02799876742486107
18.0,0.09969017290017847,0.02627232252004911,-9.78609705259305,-5.950586885070402,-33.11795529196697,-0.028757683567179337
19.0,0.10894887383334521,0.027650862251914637,-10.525761328313324,-6.303652398584486,-34.79682705964069,-0.029336413733691002
20.0,0.1187791583061381,0.028982551669352458,-11.288604307666281,-6.659559829665682,-36.44700697826761,-0.029718016091057065
21.0,0.12921878705988327,0.030253989630777703,-12.074784549690918,-7.018401942180816,-38.066796803184886,-0.029886504121862112
22.0,0.14026723374749306,0.03146734787572712,-12.884429737755756,-7.3803070113641205,-39.65462549228052,-0.02982337587568995
23.0,0.15198861392647353,0.03259438958964931,-13.717651244001857,-7.7452824151047315,-41.20899321296196,-0.029515474875480008
24.0,0.1644647763984532,0.0336005455297243,-14.574277130083036,-8.113414902358212,-42.72843914008849,-0.028945481704636955
25.0,0.17766596131330883,0.034498796504786676,-15.454340136581775,-8.484833317400685,-44.211846727519394,-0.028094603655701156
26.0,0.19165579312771913,0.03524627975641856,-16.35761199833712,-8.859645716179223,-45.65806440413282,-0.026946869093144588
27.0,0.2064803038391935,0.03580613322883292,-17.283815798184428,-9.237941032636716,-47.06614740250005,-0.025486775600505607
28.0,0.22214384446407145,0.03616072965523167,-18.23267165893312,-9.619853269157002,-48.43539315878885,-0.02369906836283131
29.0,0.23866599994755963,0.0362747235596692,-19.20377537045489,-10.005510414015674,-49.76522358249152,-0.021569382427796824
30.0,0.2560676014906252,0.0361087221426602,-20.19655394000108,-10.395043243719583,-50.0,-0.019084240407696296
31.0,0.2740713956081673,0.0358094580619639,-21.194015884051407,-10.79033909507893,-50.0,-0.016515945975861812
32.0,0.2926284154929236,0.035422960317466334,-22.192526406444305,-11.191951306394364,-50.0,-0.013924552549893221
33.0,0.3117415003298823,0.03495586639457017,-23.19215768967288,-11.600048477775553,-50.0,-0.011309739670922747
34.0,0.3314439448242638,0.03439084140010138,-24.192941159185715,-12.014774220304995,-50.0,-0.008670681848232942


==> figures_data/cc_root_locus.csv <==
iteration,real_1,imag_1,real_2,imag_2,real_3,imag_3,real_4,imag_4,real_5,imag_5,real_6,imag_6,real_7,imag_7,real_8,imag_8
0.0,-1710.2981494827457,-2592.61254225244,-1710.2981494827457,2592.61254225244,-1520.932121490522,-2918.3270874013424,-1520.932121490522,2918.3270874013424,-877.9320357820579,0.0,-112.10306236006824,-11.555279789922004,-112.10306236006824,11.555279789922004,-1.067964217941757,0.0
1.0,-1710.3895077855332,-2588.8417444566608,-1710.3895077855332,2588.8417444566608,-1520.7936994931938,-2914.651027379267,-1520.7936994931938,2914.651027379267,-861.1840141904438,0.0,-112.15012605460859,-11.584324456532384,-112.15012605460859,11.584324456532384,-1.088711832681497,0.0
2.0,-1710.4398481168314,-2584.8436614820866,-1710.4398481168314,2584.8436614820866,-1520.687956951942,-2910.89158604255,-1520.687956951942,2910.89158604255,-844.4389686485065,0.0,-112.20552826455832,-11.615030821004808,-112.20552826455832,11.615030821004808,-1.1102786417141033,0.0
3.0,-1710.4437792773526,-2580.6036748869433,-1710.4437792773526,2580.6036748869433,-1520.619898687643,-2907.0515078877033,-1520.619898687643,2907.0515078877033,-827.7056893770049,0.0,-112.26965536833713,-11.647350171230093,-112.26965536833713,11.647350171230093,-1.132702164704142,0.0
4.0,-1710.3955435399848,-2576.1060234638508,-1710.3955435399848,2576.1060234638508,-1520.5948881579966,-2903.133986565992,-1520.5948881579966,2903.133986565992,-810.9940299604805,0.0,-112.3429016353529,-11.681209474626105,-112.3429016353529,11.681209474626105,-1.1560204496155393,0.0
5.0,-1710.2890012503358,-2571.3338689775596,-1710.2890012503358,2571.3338689775596,-1520.6186334243316,-2899.1428880969947,-1520.6186334243316,2899.1428880969947,-794.3143853990422,0.0,-112.42569865866389,-11.716509515146777,-112.42569865866389,11.716509515146777,-1.1802727013248921,0.0
6.0,-1710.11765962444,-2566.269137144133,-1710.11765962444,2566.269137144133,-1520.6971575953953,-2895.0827243092854,-1520.6971575953953,2895.0827243092854,-777.677717402917,0.0,-112.51851611349801,-11.753121567238521,-112.51851611349801,11.753121567238521,-1.2054991177692287,0.0
7.0,-1709.8747611382082,-2560.8928820317265,-1709.8747611382082,2560.8928820317265,-1520.83676098653,-2890.959034679677,-1520.83676098653,2890.959034679677,-761.0957745851563,0.0,-112.62181120860008,-11.790877574591654,-112.62181120860008,11.790877574591654,-1.2317403460701257,0.0
8.0,-1709.553264580366,-2555.184486477529,-1709.553264580366,2555.184486477529,-1521.0439675178518,-2886.77792381276,-1521.0439675178518,2886.77792381276,-744.5810400900388,0.0,-112.73610123511475,-11.829574469113025,-112.73610123511475,11.829574469113025,-1.259037403179238,0.0
9.0,-1709.145969766581,-2549.1222912738976,-1709.145969766581,2549.1222912738976,-1521.325450190287,-2882.5466662040676,-1521.325450190287,2882.5466662040676,-728.1466563971233,0.0,-112.86191337646191,-11.868961366228984,-112.86191337646191,11.868961366228984,-1.2874314445411414,0.0
10.0,-1708.645618047858,-2542.6832242071378,-1708.645618047858,2542.6832242071378,-1521.6879185571083,-2878.273468052039,-1521.6879185571083,2878.273468052039,-711.8064791173712,0.0,-112.99979672836648,-11.9087380839477,-112.99979672836648,11.9087380839477,-1.3169633159094718,0.0
11.0,-1708.0449546623286,-2535.842882032576,-1708.0449546623286,2535.842882032576,-1522.1380316260556,-2873.967760877488,-1522.1380316260556,2873.967760877488,-695.574749556439,0.0,-113.15034704494875,-11.94854532705383,-113.15034704494875,11.94854532705383,-1.3476737695959429,0.0
12.0,-1707.3369513850619,-2528.5752370921236,-1707.3369513850619,2528.5752370921236,-1522.682193137549,-2869.6398231684466,-1522.682193137549,2869.6398231684466,-679.4665217452746,0.0,-113.31418881072238,-11.987963640640247,-113.31418881072238,11.987963640640247,-1.3796021294661247,0.0
13.0,-1706.5149586195062,-2520.8529711457313,-1706.5149586195062,2520.8529711457313,-1523.3264049153472,-2865.3011602204997,-1523.3264049153472,2865.3011602204997,-663.497143513126,0.0,-113.49196979848031,-12.026500634361856,-113.49196979848031,12.026500634361856,-1.412786756057443,0.0
14.0,-1705.572900524145,-2512.647589578609,-1705.572900524145,2512.647589578609,-1524.0760709039223,-2860.964573220503,-1524.0760709039223,2860.964573220503,-647.6824106507274,0.0,-113.68436190526562,-12.063580473080794,-113.68436190526562,12.063580473080794,-1.4472641169542726,0.0
15.0,-1704.5055073744352,-2503.9296732048465,-1704.5055073744352,2503.9296732048465,-1524.935771911863,-2856.644236970469,-1524.935771911863,2856.644236970469,-632.0385670321107,0.0,-113.89205404703488,-12.098531475876591,-113.89205404703488,12.098531475876591,-1.4830680225450124,0.0
16.0,-1703.308542470329,-2494.668309874533,-1703.308542470329,2494.668309874533,-1525.9090005774674,-2852.3549740031262,-1525.9090005774674,2852.3549740031262,-616.5817746994607,0.0,-114.11579028553706,-12.130583983421328,-114.11579028553706,12.130583983421328,-1.5202300464668703,0.0
17.0,-1701.9791882137374,-2484.832267824058,-1701.9791882137374,2484.832267824058,-1526.9978494730055,-2848.1126097462866,-1526.9978494730055,2848.1126097462866,-601.328409393931,0.0,-114.35629564659101,-12.158856987061178,-114.35629564659101,12.158856987061178,-1.5587779804072852,0.0
18.0,-1700.5160317020363,-2474.389193399425,-1700.5160317020363,2474.389193399425,-1528.2029168007807,-2843.93342169197,-1528.2029168007807,2843.93342169197,-586.2944363936393,0.0,-114.61438483051852,-12.18233588856273,-114.61438483051852,12.18233588856273,-1.5987365899708865,0.0
19.0,-1698.9194125735708,-2463.306736369652,-1698.9194125735708,2463.306736369652,-1529.5230360354665,-2839.8342407327714,-1529.5230360354665,2839.8342407327714,-571.4957643561283,0.0,-114.89088472429393,-12.199855417201473,-114.89088472429393,12.199855417201473,-1.6401257896300763,0.0
20.0,-1697.191580898596,-2451.5529036128883,-1697.191580898596,2451.5529036128883,-1530.9551046756515,-2835.8320340949303,-1530.9551046756515,2835.8320340949303,-556.9478479181421,0.0,-115.18664775908854,-12.210079144110646,-115.18664775908854,12.210079144110646,-1.6829607428860847,0.0
21.0,-1695.3368492573418,-2439.096732584471,-1695.3368492573418,2439.096732584471,-1532.4939606970372,-2831.943527258824,-1532.4939606970372,2831.943527258824,-542.665604961241,0.0,-115.50252337895571,-12.21148089850176,-115.50252337895571,12.21148089850176,-1.727251138764018,0.0
22.0,-1693.3615711295947,-2425.907843232986,-1693.3615711295947,2425.907843232986,-1534.1323417232747,-2828.183928417439,-1534.1323417232747,2828.183928417439,-528.6628397263826,0.0,-115.83942048046649,-12.202335759566447,-115.83942048046649,12.202335759566447,-1.7730021964715093,0.0
23.0,-1691.2736410418652,-2411.9569839951596,-1691.2736410418652,2411.9569839951596,-1535.8613496360863,-2824.5679609088734,-1535.8613496360863,2824.5679609088734,-514.9527374429358,0.0,-116.19834265538162,-12.180612905232532,-116.19834265538162,12.180612905232532,-1.8202122151286346,0.0
24.0,-1689.083231475852,-2397.2208004592703,-1689.083231475852,2397.2208004592703,-1537.6700009014453,-2821.110013335051,-1537.6700009014453,2821.110013335051,-501.54814932591546,0.0,-116.58010095603628,-12.143999881329758,-116.58010095603628,12.143999881329758,-1.868870632706603,0.0
25.0,-1686.8014498962643,-2381.6733807617547,-1686.8014498962643,2381.6733807617547,-1539.546076020066,-2817.8195147344504,-1539.546076020066,2817.8195147344504,-488.45890011191847,0.0,-116.98580741700098,-12.089869606924458,-116.98580741700098,12.089869606924458,-1.9189671531859744,0.0
26.0,-1684.4406800500888,-2365.295307186139,-1684.4406800500888,2365.295307186139,-1541.4762568120045,-2814.7059069442157,-1541.4762568120045,2814.7059069442157,-475.6951347347208,0.0,-117.41639647124141,-12.015142630589686,-117.41639647124141,12.015142630589686,-1.9704791529518957,0.0
27.0,-1682.013825805643,-2348.069748177665,-1682.013825805643,2348.069748177665,-1543.446623470742,-2811.775804283337,-1543.446623470742,2811.775804283337,-463.2651853568272,0.0,-117.87288405694582,-11.916234038849527,-117.87288405694582,11.916234038849527,-2.023378975197488,0.0
28.0,-1679.5338109274908,-2329.9815234148523,-1679.5338109274908,2329.9815234148523,-1545.4431369506592,-2809.0324275386542,-1545.4431369506592,2809.0324275386542,-451.17525849290735,0.0,-118.356385455183,-11.788958256789565,-118.356385455183,11.788958256789565,-2.077635641338645,0.0
29.0,-1677.0133081985064,-2311.019445001031,-1677.0133081985064,2311.019445001031,-1547.45202104826,-2806.4770355568394,-1547.45202104826,2806.4770355568394,-439.4304740638529,0.0,-118.86800408656535,-11.628346077548057,-118.86800408656535,11.628346077548057,-2.1332106460466207,0.0
30.0,-1674.464506679805,-2291.1771005813434,-1674.464506679805,2291.1771005813434,-1549.460025025695,-2804.1089434075775,-1549.460025025695,2804.1089434075775,-437.3566208409982,0.0,-119.40880162783422,-11.428465284941927,-119.40880162783422,11.428465284941927,-2.143379159001551,0.0
31.0,-1671.9453371745362,-2270.7917850640283,-1671.9453371745362,2270.7917850640283,-1551.4234901614323,-2801.959626170342,-1551.4234901614323,2801.959626170342,-437.3565655110375,0.0,-119.9645059973682,-11.190300883834363,-119.9645059973682,11.190300883834363,-2.143434488962427,0.0
32.0,-1669.4719899551405,-2249.9466089135694,-1669.4719899551405,2249.9466089135694,-1553.3290616489717,-2800.020140770066,-1553.3290616489717,2800.020140770066,-437.3565096834298,0.0,-120.53228172922144,-10.910642378459622,-120.53228172922144,10.910642378459622,-2.143490316570018,0.0
33.0,-1667.04795700513,-2228.649194824353,-1667.04795700513,2228.649194824353,-1555.1727193057936,-2798.2729201916086,-1555.1727193057936,2798.2729201916086,-437.3564533512715,0.0,-121.11265702241009,-10.583811640834792,-121.11265702241009,10.583811640834792,-2.1435466487283747,0.0
34.0,-1664.67516338956,-2206.9063684817115,-1664.67516338956,2206.9063684817115,-1556.9520229126695,-2796.702218893194,-1556.9520229126695,2796.702218893194,-437.3563964967782,0.0,-121.70614703110726,-10.202571618937542,-121.70614703110726,10.202571618937542,-2.14360350322189,0.0


==> figures_data/mc_eig_0.csv <==
real,imag
-2774.8491327631828,-341.8222012266268
-2774.8491327631828,341.8222012266268
-1802.2460915182426,-1425.5255889586574
-1802.2460915182426,1425.5255889586574
-1520.0967698890022,-1834.9291630062949
-1520.0967698890022,1834.9291630062949
-544.1575040038206,0.0
-309.72219364564626,-298.12852148281803
-309.72219364564626,298.12852148281803
-204.25738199475276,-308.00024046242186
-204.25738199475276,308.00024046242186
-189.53001105024853,-10695.89929581078
-189.53001105024853,10695.89929581078
-184.1382234641651,-11312.409926447674
-184.1382234641651,11312.409926447674
-121.1217390576607,0.0
-110.59697296345117,-4.315313507798096
-110.59697296345117,4.315313507798096
-77.0187952988705,-9.361316665018663
-77.0187952988705,9.361316665018663
-20.566564814946595,-52.881418929776665
-20.566564814946595,52.881418929776665
-18.702217458181067,0.0
-1.068905872722837,0.0


==> figures_data/mc_eig_opt.csv <==
real,imag
-2774.575161256673,-341.18418404533503
-2774.575161256673,341.18418404533503
-1790.570443046954,-1457.727928940865
-1790.570443046954,1457.727928940865
-1521.939095494563,-1882.1136483561172
-1521.939095494563,1882.1136483561172
-554.4474124710745,0.0
-307.0925234838051,-297.1043696306601
-307.0925234838051,297.1043696306601
-202.33831192594073,-305.3958534783813
-202.33831192594073,305.3958534783813
-187.96705122049661,-10701.994755800843
-187.96705122049661,10701.994755800843
-182.68171406916827,-11317.757972609379
-182.68171406916827,11317.757972609379
-125.03566904564778,0.0
-116.94070736476675,-15.354319673516018
-116.94070736476675,15.354319673516018
-60.66626181667208,0.0
-15.115532115107976,-25.60969510593648
-15.115532115107976,25.60969510593648
-5.139258851993059,-53.3203994284064
-5.139258851993059,53.3203994284064
-1.051853311024872,0.0


==> figures_data/mc_ifp.csv <==
omega,nu_0,nu_opt
0.010000000000000002,-0.3995719730144276,-0.4361266996308249
0.010328281259410285,-0.39957195549155994,-0.43612669913423435
0.010667339377348576,-0.3995719367993226,-0.4361266986045031
0.011017528137883868,-0.3995719168596793,-0.43612669803942006
0.01137921293915315,-0.39957189558938505,-0.4361266974366275
0.011752771174629452,-0.39957187289964097,-0.4361266967936067
0.012138592626906284,-0.3995718486957209,-0.4361266961076747
0.012537079874409203,-0.39957182287657983,-0.4361266953759659
0.012948648711459043,-0.39957179533442555,-0.43612669459542713
0.013373728582124962,-0.3995717659542759,-0.43612669376279883
0.013812763028320095,-0.39957173461347406,-0.4361266928746051
0.014266210152607376,-0.3995717011811779,-0.4361266919271368
0.01473454309619835,-0.399571665517815,-0.43612669091643924
0.01521825053264387,-0.39957162747449615,-0.4361266898382915
0.015717837177731626,-0.3995715868923982,-0.43612668868819354
0.01623382431612279,-0.3995715436020992,-0.4361266874613427
0.016766750345277002,-0.39957149742286924,-0.43612668615261624
0.01731717133723354,-0.39957144816192125,-0.43612668475655086
0.01788566161883462,-0.39957139561359784,-0.43612668326731735
0.018472814370996342,-0.39957133955852125,-0.43612668167869784
0.019079242247652662,-0.39957127976267115,-0.4361266799840593
0.019705578015017995,-0.399571215976413,-0.43612667817632644
0.020352475211835776,-0.39957114793345117,-0.4361266762479502
0.021020608831301583,-0.39957107534971903,-0.43612667419087986
0.02171067602537265,-0.3995709979221943,-0.43612667199652677
0.02242339683219846,-0.3995709153276327,-0.43612666965572733
0.023159514927431533,-0.3995708272212181,-0.4361266671587085
0.023919798400202398,-0.3995707332351238,-0.4361266644950431
0.024705040554568253,-0.3995706329769756,-0.4361266616536102
0.02551606073727185,-0.3995705260282184,-0.4361266586225428
0.026353705192673944,-0.39957041194236137,-0.4361266553891851
0.027218847945751797,-0.3995702902431202,-0.4361266519400357
0.028112391714084643,-0.3995701604224246,-0.43612664826069153
0.02903526884977814,-0.399570021938301,-0.43612664433578807
0.029988442312310293,-0.3995698742126071,-0.436126640148935
0.030972906673314083,-0.3995697166286189,-0.43612663568264715
0.03198968915434538,-0.39956954852845733,-0.43612663091827447
0.03303985069871858,-0.39956936921034036,-0.43612662583591855
0.034124487078528914,-0.39956917792565433,-0.4361266204143539
0.035244730038015856,-0.399568973875826,-0.43612661463093905
0.0364017484744614,-0.3995687562089947,-0.43612660846151885
0.03759674965785468,-0.39956852401644843,-0.43612660188032654
0.03883098049059605,-0.39956827632883724,-0.4361265948598735
0.04010572880855498,-0.3995680121121224,-0.43612658737083737
0.041422324724838956,-0.39956773026326015,-0.4361265793819363
0.042782142017676175,-0.39956742960559877,-0.43612657085979856
0.04418659956385941,-0.39956710888396474,-0.436126561768826
0.04563716281924761,-0.3995667667594234,-0.43612655207104195
0.0471353453478691,-0.39956640180368946,-0.4361265417259301
0.048682710401222816,-0.39956601249316503,-0.43612653069027363
0.0502808725494248,-0.3995655972025795,-0.4361265189179641
0.05193149936590212,-0.3995651541982028,-0.4361265063598146
0.053636313167392424,-0.39956468163061115,-0.4361264929633511
0.05539709281106403,-0.3995641775269627,-0.4361264786725938
0.05721567555063252,-0.3995636397827669,-0.436126463427824
0.05909395895340971,-0.3995630661530944,-0.4361264471653294
0.06103390288028621,-0.39956245424320963,-0.4361264298171409
0.06303753153071279,-0.3995618014985725,-0.43612641131074603
0.06510693555481457,-0.3995611051941752,-0.4361263915687867
0.0672442742348425,-0.39956036242316734,-0.4361263705087307
0.06945177773823696,-0.3995595700847222,-0.43612634804252987
0.07173174944465616,-0.3995587248710925,-0.43612632407624524
0.07408656834939564,-0.3995578232538017,-0.43612629850965906
0.07651869154570826,-0.39955686146892117,-0.43612627123584696
0.07903065678861348,-0.3995558355013523,-0.43612624214073364
0.08162508514287228,-0.39955474106807176,-0.436126211102611
0.08430468371788971,-0.39955357360025345,-0.43612617799162406
0.08707224849239917,-0.399552328224196,-0.43612614266922844
0.08993066723187623,-0.3995509997409841,-0.4361261049876046
0.09288292250172499,-0.3995495826047852,-0.4361260647890355
0.09593209477938246,-0.39954807089970834,-0.4361260219052383
0.0990813656685867,-0.39954645831510605,-0.4361259761566627
0.1023340212191642,-0.39954473811924324,-0.4361259273517227
0.10569345535579884,-0.3995429031311965,-0.43612587528599406
0.1091631734193615,-0.3995409456908902,-0.43612581974134845
0.11274679582449466,-0.3995388576271236,-0.43612576048502905
0.11644806183726861,-0.3995366302234775,-0.4361256972686648
0.12027083347685116,-0.39953425418193306,-0.43612562982722136
0.12421909954526174,-0.39953171958407746,-0.43612555787787277
0.1282969797894148,-0.3995290158497116,-0.4361254811188013
0.1325087291997953,-0.3995261316927073,-0.43612539922791543
0.13685874245025187,-0.3995230550739135,-0.4361253118614789
0.14135155848353956,-0.3995197731509244,-0.4361252186526461
0.1459918652473979,-0.3995162722245024,-0.4361251192098984
0.15078450458610515,-0.39951253768142503,-0.4361250131153694
0.15573447729261344,-0.39950855393352114,-0.4361248999230638
0.16084694832653565,-0.39950430435264916,-0.43612477915693987
0.1661272522034293,-0.39949977120133406,-0.43612465030887626
0.17158089856100053,-0.3994949355587913,-0.436124512836484
0.17721357790803594,-0.3994897772420113,-0.4361243661607769
0.18303116756206125,-0.3994842747215953,-0.4361242096636765
0.18903973778192215,-0.3994784050319758,-0.43612404268534577
0.1952455581016861,-0.39947214367566575,-0.43612386452133595
0.2016551038724747,-0.39946546452112447,-0.43612367441953603
0.20827506301905155,-0.3994583396938274,-0.43612347157691217
0.21511234301821666,-0.39945073946008025,-0.43612325513601446
0.22217407810628848,-0.39944263210310665,-0.4361230241812446
0.22946763672319367,-0.3994339837908807,-0.4361227777348587
0.23700062920093293,-0.39942475843517855,-0.43612251475269304
0.2447809157044442,-0.3994149175412454,-0.4361222341195865
0.25281661443315,-0.39940442004747684,-0.4361219346444858
0.26111611009174596,-0.39939322215443734,-0.43612161505520225
0.2696880626390693,-0.399381277142521,-0.4361212739927965
0.2785414163241767,-0.39936853517750565,-0.43612091000557807
0.28768540901905937,-0.39935494310318875,-0.43612052154266445
0.2971295818577334,-0.39934044422027676,-0.4361201069471007
0.3068837891917643,-0.3993249780505959,-0.4361196644484791
0.3169582088726116,-0.39930848008568354,-0.4361191921550449
0.3273633528715246,-0.3992908815187124,-0.4361186880452377
0.33811007824806844,-0.3992721089586793,-0.4361181499586315
0.3492095984787271,-0.39925208412567054,-0.4361175755862339
0.3606734951574029,-0.3992307235259883,-0.436116962460099
0.37251373008002114,-0.39920793810581273,-0.436116307942194
0.3847426577258504,-0.39918363288199943,-0.43611560921248393
0.3973730381485608,-0.3991577065485379,-0.4361148632561641
0.41041805029047096,-0.3991300510570719,-0.4361140668499864
0.42389130573387807,-0.39910055116982635,-0.43611321654761415
0.4378068629038169,-0.3990690839831308,-0.4361123086639375
0.4521792417370701,-0.3990355184196703,-0.43611133925827417
0.4670234388327335,-0.3989997146874339,-0.43611030411636936
0.48235494310014687,-0.39896152370323373,-0.4361091987311269
0.4981897519205162,-0.39892078647853124,-0.4361080182819587
0.5145443878390927,-0.39887733346516085,-0.436106757612669
0.5314359158053241,-0.39883098385841154,-0.4361054112077569
0.5488819609789672,-0.3987815448547537,-0.4361039731670308
0.5669007271207436,-0.39872881086136286,-0.4361024371783955
0.5855110155867241,-0.39867256265439505,-0.4361007964886859
0.6047322449462648,-0.39861256648281157,-0.4360990438724028
0.6245844712439618,-0.39854857311434966,-0.43609717159816835
0.6450884089267694,-0.39848031682005663,-0.4360951713927465
0.6662654524581152,-0.3984075142935678,-0.43609303440241914
0.6881376986415667,-0.3983298635011298,-0.4360907511515044
0.7107279696773418,-0.3982470424581235,-0.43608831149778804
0.7340598369757212,-0.3981587079276124,-0.4360857045845983
0.7581576457522112,-0.39806449403618954,-0.43608291878923816
0.7830465404301187,-0.39796401080217503,-0.43607994166746467
0.8087524908770455,-0.3978568425709051,-0.43607675989364963
0.8353023195026779,-0.3977425463516364,-0.43607335919623524
0.8627237292461452,-0.397620650050277,-0.4360697242880602
0.8910453324821517,-0.3974906505918863,-0.4360658387910579
0.9202966808760416,-0.3973520119266177,-0.43606168515481347
0.9505082962189509,-0.3972041629124506,-0.4360572445683729
0.9817117022752193,-0.3970464950678124,-0.436052496864658
1.013939457675292,-0.3968783601868729,-0.4360474204167561
1.0472251898884348,-0.396699067810031,-0.43604199202528326
1.0816036303107102,-0.39650788254183167,-0.4360361867959149
1.117110650504824,-0.39630402120828223,-0.43602997800610477
1.1537832996296609,-0.39608664984532427,-0.4360233369598746
1.1916598430985592,-0.39585488050994866,-0.4360162328294618
1.2307798025066652,-0.3956077679052979,-0.4360086324824446
1.2711839968690286,-0.3953443058109027,-0.43600050029284115
1.3129145852124653,-0.3950634233091166,-0.435991797934484
1.3560151105656337,-0.39476398079873376,-0.4359824841547796
1.4005305453932204,-0.39444476578678767,-0.4359725145267462
1.4465073385216467,-0.39410448844961676,-0.4359618411769813
1.4939934636052576,-0.3937417769544326,-0.43595041248690575
1.5430384691835646,-0.3933551725329375,-0.43593817276434504
1.593693530381775,-0.39294312429890044,-0.4359250618821153
1.6460115023085506,-0.3925039838021865,-0.43591101487990475
1.7000469752067178,-0.39203599931240585,-0.43589596152524807
1.7558563314144686,-0.3915373098263073,-0.43587982582888896
1.8134978041964955,-0.39100593879409545,-0.4358625255092262
1.8730315385064373,-0.3904397875613081,-0.4358439713998317
1.9345196537440454,-0.38983662852448886,-0.4358240667933167
1.9980263085725505,-0.3891940980009352,-0.4358027067138852
2.0636177678638585,-0.3885096888151249,-0.4357797771099495
2.131362471841438,-0.3877807426072266,-0.43575515395706504
2.2013311074930315,-0.38700444187234884,-0.43572870226010135
2.273596682327717,-0.386177801742921,-0.4357002749421503
2.3482346005542762,-0.3852976615309916,-0.4356697116059563
2.425322741760353,-0.38436067605218965,-0.43563683715176676
2.5049415421745036,-0.38336330675883046,-0.435601460233313
2.5871740785959227,-0.3823018127161183,-0.43556337153112906
2.6721061550794345,-0.3811722414627667,-0.4355223418195983
2.7598263924661803,-0.37997041980562934,-0.43547811980083184
2.8504263208534355,-0.3786919446072297,-0.43543042967479595
2.9440004751000353,-0.37733217363544114,-0.4353789684108203
3.0406464934670674,-0.375886216556124,-0.4353234026807501
3.1404652194967517,-0.37434892616224513,-0.4352633654084186
3.2435608072358115,-0.37271488994705765,-0.435198451883697
3.3500408299131337,-0.37097842214426013,-0.43512821538202173
3.4600163921851106,-0.3691335563747775,-0.43505216222184545
3.5736022460657875,-0.3671740390578348,-0.4349697461827384
3.6909169106627786,-0.3650933237634364,-0.4348803621957148
3.8120827958438888,-0.3628845667039911,-0.43478333920448214
3.9372263299634813,-0.3605406235847053,-0.43467793208150984
4.066478091781857,-0.35805404805518354,-0.43456331246577756
4.199972946715305,-0.3554170920283543,-0.4344385583693669
4.337850187558989,-0.35262170815696914,-0.43430264237739
4.480253679829491,-0.34965955478218025,-0.43415441823952944
4.627332011878691,-0.3465220036925951,-0.43399260562122527
4.779238649935599,-0.34320015105514307,-0.43381577274753674
4.936132098237917,-0.3396848319003533,-0.4336223166323026
5.098176064420426,-0.3359666385633832,-0.433410440538388
5.265539630332758,-0.33203594349738774,-0.4331781282606967
5.438397428464799,-0.3278829268864474,-0.4329231147609283
5.616929824163808,-0.3234976094899954,-0.43264285261051033
5.801323103833378,-0.3188698911480919,-0.432334473614101
5.991769669310621,-0.3139895953654995,-0.43199474488883355
6.188468238624386,-0.30884652037062943,-0.4316200185619123
6.391624053344004,-0.3034304970114148,-0.43120617411905615
6.60144909273489,-0.29773145380233274,-0.4307485522858858
6.81816229494448,-0.29173948937344996,-0.4302418791508726
7.0419897854492906,-0.2854449524921085,-0.429680179038588
7.273165113001458,-0.2788385297293087,-0.42905667441231793
7.511929493320967,-0.2719113407252538,-0.42836367082194404
7.758532060787836,-0.2646550408712965,-0.42759242461272645
8.013230128396888,-0.2570619310690949,-0.42673299076966953
8.276289456246348,-0.2491250740530069,-0.42577404788773127
8.547984528840411,-0.24083841657069327,-0.42470269682835093
8.828598841495149,-0.23219691651257002,-0.4235042291480116
9.118425196146571,-0.22319667386742698,-0.422161860868233
9.41776600686952,-0.21383506416479325,-0.4206564266072006
9.726933615426173,-0.20411087285135507,-0.4189660285276763
10.046250617173408,-0.19402442884717835,-0.41706563400172164
10.376050197669118,-0.18357773534698468,-0.41492661539512604
10.716676480328633,-0.17277459578276522,-0.4125162250021898
11.068484885494126,-0.1616207327574927,-0.40979699801839253
11.431842501291497,-0.1501238977069429,-0.40672607667641647
11.807128466661903,-0.13829396905843483,-0.40325444950928563
12.194734366967383,-0.12614303674151803,-0.39932610145429065
12.595064642583583,-0.11368547107409782,-0.39487707360856134
13.008537010905712,-0.10093797430350746,-0.3898344364920538
13.435582902208257,-0.08791961342691096,-0.38411518848093895
13.876647909813085,-0.07465183334597814,-0.37762510272838906
14.33219225503574,-0.06115844991777061,-0.3702575628024256
14.802691267395094,-0.047465623031055046,-0.361892451227394
15.288635880587302,-0.033601810440367114,-0.352395188288791
15.790533144741758,-0.01959770369473285,-0.3416160633467956
16.308906755493325,-0.005486148058263515,-0.32939006011899596
16.84429760042315,0.00869795122386291,-0.31553745323077553
17.397264323438016,0.022917733684203453,-0.2998655469356415
17.9683839076772,0.037134496786311325,-0.2821720368901233
18.558252277555187,0.05130781523586609,-0.26225059620267527
19.16748492056815,0.06539566514459709,-0.23989940406831198
19.796717529513337,0.07935455337832542,-0.21493342435369064
20.446606665791165,0.09313965494377094,-0.18720126268772708
21.117830444482443,0.10670496485181233,-0.15660732601324498
21.811089241915198,0.12000347565138755,-0.12313970063862856
22.527106426459802,0.13298739772210044,-0.08690355515634648
23.26662911331459,0.1456084461131319,-0.0481588339394385
24.030428944069683,0.15781822438782717,-0.007359332779456579
24.819302891862552,0.16956874100052338,0.034812448341446145
25.63407409296515,0.18081309468390508,0.07742474162024385
26.475592705670678,0.19150635875833383,0.11930746422308997
27.344736797375813,0.20160667644988522,0.1591209393684971
28.242413260784343,0.21107654750313526,0.19551070969912918
29.16955876018796,0.21988424109851507,0.22734874987103967
30.12714070881164,0.2280052174842057,0.25398663786290643
31.116158278243613,0.23542339377632407,0.27537925566739674
32.13764344100277,0.24213206576339777,0.2919924100266829
33.1926620473319,0.24813431335314726,0.30456665813285083
34.282314937339706,0.2534427782392784,0.31388876767994184
35.407739089652715,0.25807879762904073,0.32065731496984407
36.570108807774915,0.26207098178371174,0.3254379609554804
37.77063694539366,0.2654534055338899,0.32866945536515063
39.01057617190993,0.2682636238452991,0.3306885988065047
40.29122027951348,0.2705407157866956,0.33175798242272325
41.61390553316709,0.272323523772731,0.3320908636165158
42.98001206490796,0.27364920816819427,0.331872487325237
44.39096531392171,0.27455220167082073,0.3312785185339059
45.84823751389096,0.2750636332182985,0.3304888172190924
47.35334922917116,0.27521129116908555,0.32968047467240585
48.90787094139592,0.2750201847627736,0.3289198689828486
50.51342468816764,0.274513700613179,0.3276434640933217
52.17168575554349,0.2737152014890918,0.3233264048029874
53.884384426082235,0.2726496904731933,0.31309467271526203
55.653307784276485,0.27134496955964604,0.30146985379025915
57.48030158125354,0.2698317347590089,0.2932149604378588
59.367272160691265,0.26814238497062537,0.2875130199986038
61.31618844795775,0.2663088679348135,0.28287667161929475
63.32908400455115,0.264360317096855,0.27859789992020617
65.40805914998256,0.26232126470304945,0.2744167683317892
67.55528315331642,0.2602108626685021,0.2702512486258867
69.77299649665538,0.2580430778216464,0.2660846698806804
72.06351321293053,0.2558275239528517,0.26192327825295747
74.42922330043761,0.25357053286942643,0.2577802285086448
76.87259521663732,0.2512761698928637,0.25366948601390155
79.3961784538228,0.2489470462128818,0.24960356221313224
82.0026061993413,0.24658489583548998,0.24559278311626112
84.69459808314585,0.2441909481853666,0.24164518258638246
87.4749630155442,0.24176614926906373,0.23776664676593062
90.3466021181053,0.23931128266184198,0.23396115054035313
93.3125117507825,0.2368270305655861,0.23023101681447852
96.37578663841089,0.2343140028030229,0.22657716851975063
99.53962309984239,0.23177275125682892,0.2229993609062094
102.80732238308647,0.2292037797489328,0.21949638983077818
106.18229410993847,0.2266075543852238,0.21606627557563418
109.66805983368685,0.22398451634015676,0.2127064234964277
113.26825671361537,0.22133509732332587,0.20941376355670369
116.9866413101307,0.21865973708778788,0.20618487105108485
120.82709350447772,0.21595890197860573,0.2030160708031792
124.79362054713114,0.21323310346208435,0.1999035269731919
128.8903612390893,0.2104829156828696,0.19684332039451563
133.12159025043076,0.20770899128162293,0.19383151511779345
137.49172258064192,0.20491207491815427,0.19086421559836625
142.00531816536832,0.20209301415295922,0.18793761573270362
146.66708663439687,0.1992527675265336,0.18504804073965947
151.48189222583457,0.1963924098317742,0.18219198269787493
156.45475886160958,0.19351313469678733,0.1793661303934434
161.5908753895919,0.19061625468375504,0.1765673940023463
166.8956009978025,0.18770319916670342,0.17379292502912527
172.37447080636198,0.18477551028115913,0.17104013184478922
178.03320164301138,0.1818348372465623,0.16830669111040583
183.8776980082327,0.1788829293530771,0.16559055533517802
189.91405823619354,0.17592162788303928,0.16288995679583124
196.14858085794313,0.17295285720829426,0.16020340803462743
202.58777117350172,0.16997861527201355,0.15752969915326093
209.23834803969768,0.16700096363041467,0.15486789212649119
216.10725088083765,0.16402201719852746,0.15221731237028668
223.20164692952346,0.1610439338164362,0.14957753781250313
230.52893870517084,0.15806890372913235,0.1469483857281801
238.09677173803584,0.15509913905465603,0.14432989761527742
245.9130425468044,0.15213686330140655,0.1417223223993263
253.98590687807265,0.149184300985875,0.1391260982665095
262.3237882163124,0.14624366739588993,0.13654183343373122
270.93538657320516,0.14331715854094013,0.1339702861709556
279.82968756551156,0.14040694132940418,0.1314123443949583
289.01597179095086,0.1375151440118867,0.1288690051538735
298.50382451187323,0.13464384692969109,0.12634135431748983
308.3031456568277,0.13179507360746856,0.12383054677754834
318.4241601504653,0.12897078222906014,0.12133778744370216
328.87742858255103,0.12617285753558652,0.1188643132924711
339.67385822722093,0.12340310318506503,0.11641137668711274
350.82471442397923,0.1206632346134284,0.11398023013540717
362.341632332315,0.11795487243780006,0.11157211259087046
374.23662907219807,0.11527953644403457,0.10918823733381644
386.5221162631262,0.11263864020123418,0.10682978139682361
399.21091297480535,0.11003348634537011,0.10449787643115269
412.3162591029752,0.10746526257109157,0.10219360085380239
425.85182918434145,0.10493503836426316,0.09991797307607062
439.83174666502237,0.10244376249700057,0.09767194559854211
454.27059863740476,0.09999226129188177,0.0954563997659777
469.1834510607799,0.0975812376433732,0.09327214100643907
484.5858644816496,0.09521127076390482,0.0911198944263662
500.49391027009534,0.09288281660173799,0.08900030068900906
516.9241873891599,0.09059620886027643,0.08691391215875051
533.8938397147356,0.08835166053616196,0.08486118934067131
551.4205739240302,0.08614926588814033,0.08284249767803581
569.5226779712825,0.08398900275121524,0.08085810478835428
588.2190401699955,0.08187073512110069,0.0789081782225486
607.5291689016071,0.07979421595163472,0.07699278382512396
627.4732129711581,0.0777590901312987,0.07511188476090636
648.0719826311971,0.07576489763256256,0.07326534126059861
669.3469712958661,0.07381107685760141,0.07145291112693829
691.3203779678128,0.07189696823407035,0.06967425103783413
714.0151304013403,0.0700218181431333,0.0679289186829599
737.4549090259554,0.06818478328669852,0.06621637577458281
761.6641716552892,0.06638493561939207,0.06453599197903616
786.6681790071582,0.06462126798031341,0.06288704981806448
812.4930210614048,0.06289270055655949,0.061268750584150974
839.1656442830161,0.06119808829082128,0.05968022129512794
866.7138797389233,0.05953622930467552,0.05812052267501039
895.1664721378302,0.05790587434345801,0.0565886580848539
924.5531098233571,0.05630573715520412,0.05508358323620667
954.9044557518088,0.05473450559556248,0.05360421640068133
986.2521794868784,0.053190853108695674,0.052149448688578764
1018.6289902446875,0.05167345008463808,0.050718153822108515
1052.0686710236228,0.050180974460032154,0.049309196700093025
1086.6061138545967,0.048712120845877935,0.04792143997817752
1122.2773562085083,0.047265607475669304,0.04655374791792382
1159.1196185988856,0.04584018041489498,0.04520498693896314
1197.171343418967,0.044434614793926325,0.04387402268070406
1236.472235053715,0.0430477133317793,0.04255971395859533
1277.0633013086447,0.041678303078560464,0.041260904756329944
1318.9868961986706,0.040325232038647574,0.03997641624566533
1362.286764141647,0.038987368013322074,0.03870504162895235
1407.008085602685,0.037663602456023605,0.03744554717447636
1453.1975242368953,0.03635286220136412,0.03619668297267119
1500.9032755797366,0.03505413148954152,0.034957206531570584
1550.1751173357704,0.03376648572308769,0.033725921284755246
1601.0644613183179,0.03248913693225526,0.032501730450697555
1653.6244070941805,0.031221489163975075,0.031283704626231625
1707.9097973894268,0.029963200201267234,0.030071159288290124
1763.9772753140453,0.02871424445250548,0.02886373634670771
1821.8853434651671,0.027474970790424626,0.02766148237122594
1881.6944249705555,0.02624614876850523,0.026464915388373682
1943.4669265360203,0.025028997093921136,0.025275072383448102
2007.2673035625703,0.0238251894695708,0.024093530882915597
2073.1621274012314,0.02263683479651348,0.02292240011366303
2141.2201548157295,0.02146643102417949,0.021764279980968176
2211.5123997254886,0.020316794364951853,0.0206221891246382
2284.112207303823,0.019190967855388354,0.0194994662139459
2359.0953305086364,0.018092115082148807,0.01839965106572346
2436.540009125466,0.017023406096892256,0.017326353837936407
2516.527051405392,0.015987903012053502,0.016283121304375276
2599.139918382933,0.014988452489542003,0.015273309028852915
2684.464810961965,0.01402759139198658,0.014299967227572107
2772.590759860484,0.013107470420601034,0.013365746431297707
2863.6097185081157,0.012229798820055046,0.012472826988524291
2957.6166589932536,0.011395811406511818,0.011622874257311537
3054.709671159968,0.010606257469254927,0.010817019264455226
3154.9900649580886,0.009861409665121524,0.0100558628608691
3258.5624761532263,0.009161089967139017,0.009339500095774311
3365.5349755070943,0.008504709082826278,0.008667560719590881
3476.0191815419776,0.007891315508281059,0.008039261390159185
3590.130377007072,0.007319650475581896,0.0074534652329788995
3707.9876291681726,0.006788205403014636,0.006908744797395365
3829.713914046281,0.006295278981494612,0.006403445050318203
3955.4362447347016,0.005839031642020836,0.0059357437556049695
4085.285803928561,0.005417535777005995,0.005503707315165231
4219.398080805028,0.005028820679556255,0.005105340833103027
4357.91301239703,0.004670911684514634,0.004738631765239944
4500.975129608047,0.004341863425489669,0.004401587011818751
4648.733708020257,0.004039787458936343,0.004092263695952906
4801.34292365345,0.0037628747551378366,0.0038087941507873807
4958.962013837217,0.0035094137279753483,0.0035494058274393257
5121.755443364242,0.0032778045840150664,0.0033124369489885897
5289.893076098151,0.0030665708280035245,0.0030963487864235236
5463.550352214876,0.0028743687700760042,0.002899735426449335
5642.908471262543,0.002699995826066642,0.002721331828558917
5828.154581230846,0.0025423982345048907,0.0025600207887384184
6019.4819738272745,0.002400678398695154,0.002414839039288505
6217.090286163827,0.002274101094871282,0.0022849819145873175
6421.185709064758,0.002162095637922743,0.0021698044657451968
6631.981202212675,0.0020642467176560917,0.002068814356923719
6849.696716357447,0.0019802595795965256,0.0019816495917992847
7074.559422819879,0.0019098831055656318,0.0019080407206215504
7306.8039505295,0.0018528209454923403,0.0018478020072242587
7546.672630843895,0.0018088607311487557,0.0018010176013027685
7794.415750404951,0.0017786802294542192,0.001768667236300911
8050.291812295981,0.0017651858801471063,0.0017535937839081792
8314.567805772063,0.001774339234145001,0.0017613290682214067
8587.51948484517,0.0018157561881402924,0.001801001073653812
8869.431656014713,0.0019048313606060572,0.0018875447649701837
9160.598475443709,0.0020682725420172656,0.0020470647245340776
9461.32375589077,0.00235718513895417,0.0023295433843257603
9771.921283717997,0.0028811604432302075,0.002842010392602977
10092.715146305718,0.003913510514274592,0.0038507557618261004
10424.040070215558,0.006306324472326885,0.00618294289216555
10766.241770454933,0.013895763187821226,0.013538389991849118
11119.677311207,0.018408152984937094,0.018646957647388298
11484.71547840289,0.0059983996786174484,0.0060149524685908
11861.737164524791,0.0028850606110302837,0.0028794112921300533
12251.135766041178,0.0017106397045266656,0.0017037138415979833
12653.31759388943,0.0011534332965214033,0.0011478592354705814
13068.702297433476,0.0008472920389070386,0.0008431255982070099
13497.723302339418,0.0006607402420367541,0.0006576770126014914
13940.828262825786,0.0005378331523311832,0.0005355829064090206
14398.479528760066,0.0004517307879987934,0.0004500706657173718
14871.154628089538,0.0003883485513631837,0.00038711630815234876
15359.346765108985,0.00033976028563260116,0.00033883944494801
15863.565335085896,0.000301246870126487,0.000300553931704609
16384.33645577985,0.0002698641292703895,0.0002693390515170406
16922.203516410354,0.00024370084846203635,0.00024330025107316124
17477.727744646807,0.0002214729458616815,0.00022116530897812358
18051.4887922111,0.00020229115204962745,0.0002020534306330189
18644.085339704852,0.00018552272704207127,0.00018533795955249623
19256.135721291987,0.00017070631814091594,0.00017056193306115363
19888.27856988812,0.0001574979565699514,0.00015738456916766812
20541.17348353064,0.000145635890600476,0.0001455464445614646
21215.501713624522,0.0001349171394447016,0.00013484629155511693
21911.966875781472,0.000125181526521575,0.00012512520307626795
22631.295683995297,0.00011630059500376725,0.00011625566997412683
23374.238708918172,0.00010816977636058559,0.00010813383628644668
24141.571161030177,0.00010070276707342535,0.00010067393806448452
24934.093699518806,9.382742999359201e-5,9.380424949155255e-5
25752.633267711986,8.748276495375321e-5,8.746408597374376e-5
26598.043955937585,8.16166401368484e-5,8.160155924682685e-5
27471.207892708146,7.618407198845456e-5,7.617187476631692e-5
28373.036165162113,7.114590561174548e-5,7.113602506618897e-5
29304.469769721443,6.646779098137184e-5,6.645977565839546e-5
30266.48059395689,6.211938008280303e-5,6.211286945968683e-5
31260.072430687036,5.8073690772693926e-5,5.8068396172080974e-5
32286.282025367334,5.43065977086247e-5,5.4302287420696465e-5
33346.18015786363,5.079642104916586e-5,5.07929086810276e-5
34440.87275973823,4.752359106817408e-5,4.7520726382111055e-5
35571.50206821389,4.447037223168653e-5,4.446803391290052e-5
36739.24781802074,4.1620634246979926e-5,4.161872417437855e-5
37945.32847236942,3.895966052255759e-5,3.895809921564116e-5
39191.00249433402,3.647398666214861e-5,3.647270965194703e-5
40477.569659973225,3.4151263257734025e-5,3.4150218186508394e-5
41806.37241455762,3.198013849030278e-5,3.197928278799324e-5
43178.79727332022,2.9950156995947156e-5,2.99494560145149e-5
44596.27626819096,2.805167218401952e-5,2.8051097696385486e-5
46060.28844202398,2.6275769758065003e-5,2.6275298748135955e-5
47572.3613918789,2.46142006293628e-5,2.4613814315027853e-5
49134.072862963665,2.3059321756962874e-5,2.3059004799967343e-5
50747.05239490466,2.1604043719306748e-5,2.1603783585339704e-5
52412.983022060616,2.024178403758143e-5,2.0241570477336162e-5
54133.60302965376,1.896642544247247e-5,1.896625007030076e-5
55910.70776755293,1.7772278413542934e-5,1.7772134364968677e-5
57746.15152359826,1.665404743140972e-5,1.6653929084457665e-5
59641.8494584246,1.5606800472836256e-5,1.560670322107169e-5
61599.77960380169,1.4625941352183674e-5,1.4625861419707158e-5
63621.98492657482,1.3707184572737825e-5,1.3707118863258697e-5
65710.5754603627,1.2846532400900088e-5,1.2846478374520505e-5
67867.73050723302,1.2040253917181777e-5,1.2040209489735161e-5
70095.70091165618,1.1284865831997054e-5,1.1284829292760663e-5
72396.81140910876,1.057711488271807e-5,1.0577084827106821e-5
74773.46305177597,9.913961652362484e-6,9.913936926846924e-6
77228.13571388643,9.292565670453834e-6,9.292545327459843e-6
79763.39067929282,8.710271673695235e-6,8.710254934659562e-6
82381.87331399601,8.164596918657039e-6,8.164583143750964e-6
85086.31582640581,7.653219451131018e-6,7.653208114438874e-6
87879.54011821329,7.173967247503937e-6,7.173957916666251e-6
90764.46072885356,6.724808152730739e-6,6.724800472243286e-6
93744.08787663,6.303840547484226e-6,6.303834224992203e-6
96821.53059967076,5.90928468401279e-6,5.9092794790596405e-6
100000.0,5.539474636309556e-6,5.5394703510984e-6


==> figures_data/mc_obj.csv <==
iteration,nu
0.0,0.25646647699761616
1.0,0.26808673684649875
2.0,0.28003628334954556
3.0,0.28954941310280446
4.0,0.2966926215975718
5.0,0.3023047671479162
6.0,0.30480309705899344
7.0,0.30727768041163017
8.0,0.30923643845903825
9.0,0.3114234349822027
10.0,0.3140639065661617
11.0,0.31691689521824173
12.0,0.31787604501766964
13.0,0.3184081627495061
14.0,0.3184081627495061


==> figures_data/mc_par.csv <==
iteration,J_1_pct,Dp_1_pct,K_1_pct,Dq_1_pct,J_2_pct,Dp_2_pct,K_2_pct,Dq_2_pct,kp_CC_d_pct,ki_CC_d_pct,kp_CC_q_pct,ki_CC_q_pct,kp_PLL_pct,ki_PLL_pct
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1.0,14.636171345254276,-1.9291704404361065,16.84920971008819,4.234847651311698,7.903824165473818,8.013765122280017,1.503403180458704,5.813197172700447,0.2071533776426317,0.5513905338909745,0.1523296880201276,0.1389019662469441,0.16998280683900485,-0.012431996544937096
2.0,31.54208085509823,-6.641583845865664,37.39469573932996,6.62131446671127,15.885735983425677,9.392659185956598,2.0242929549159925,12.659160849279791,0.468411177196586,0.9647435008487718,0.2951783383610671,0.27283434382067917,0.3350951942945546,-0.02392986052289492
3.0,49.999999999999986,-13.701139327060044,50.0,7.043399429626245,23.6541552048202,5.498491428119121,1.242358637328862,21.694714998242436,0.7705054026641176,1.2251307071366593,0.4321317503571966,0.3968946092392009,0.49226353830224373,-0.03481636327666571
4.0,48.76423704131825,-21.79026069323778,50.0,3.008803695538501,23.868200660111818,-7.967031572436806,-1.9495105637680876,35.541750252074415,1.3855679330936528,0.06745861683692604,0.7105787962297898,0.359118531746747,0.6421177074807864,-0.045727013155361096
5.0,49.999999999999986,-28.779784741866145,50.0,3.811641970224078,31.621181554867622,-12.382382045744212,-3.808298533501259,49.999999999999986,1.6908719395037093,0.291417901305036,0.8370628816858146,0.4564215848404927,0.7670127581089314,-0.05571096582203394
6.0,49.999999999999986,-33.67660503108959,50.0,5.915750751228883,39.93298775669237,-17.208799649912145,-5.577329919769543,49.999999999999986,1.9869285422865968,0.5707683557760288,0.964468129289408,0.5440138525349361,0.8801232667215922,-0.06556214073807909
7.0,49.999999999999986,-36.770528385212856,50.0,10.460424510404959,49.19301064832471,-22.01216369258673,-7.053427825832431,49.999999999999986,2.259890939200085,0.9132973903626176,1.079119947162712,0.6231612967589146,0.977712526896705,-0.0746218381707936
8.0,49.999999999999986,-38.92564731458464,50.0,17.488383236323266,49.99999999999999,-26.677834445398478,-8.44394147942176,49.999999999999986,2.5219150428778825,1.2951850861345224,1.191542952124272,0.6993793925297037,1.0683100731387452,-0.0834543369694768
9.0,49.999999999999986,-41.19336212373506,50.0,26.540312450166436,49.99999999999999,-30.756993678840495,-9.839451323166006,49.999999999999986,2.7644663437355925,1.7198593346393454,1.2997839942748661,0.773439610555611,1.1565547798287668,-0.09205846519583227
10.0,49.999999999999986,-43.65984148923495,50.0,38.04123492554687,49.99999999999999,-34.38490233703148,-11.230318441305627,49.999999999999986,2.992580594809968,2.183758105586351,1.4072897598219023,0.8472190489390402,1.242694757360363,-0.10060539475643948
11.0,49.999999999999986,-46.35195490104472,50.0,49.999999999999986,49.99999999999999,-37.64415607389545,-12.63273751721494,49.999999999999986,3.2026715097299805,2.6839570473685876,1.5127532781271678,0.9201862281695912,1.3274153567034062,-0.10903908559367625
12.0,49.999999999999986,-49.07803397101844,50.0,49.999999999999986,49.99999999999999,-40.58690637383144,-14.025875032986393,49.999999999999986,3.394684066399689,3.2168487634656557,1.616021433736368,0.9916787768427677,1.410421538757204,-0.11734820952957747
13.0,49.999999999999986,-50.0,50.0,49.999999999999986,49.99999999999999,-43.16788339083815,-15.266599484401128,49.999999999999986,3.5766716277761548,3.7846835461975856,1.7175339972959898,1.0576744546530872,1.4870950858754708,-0.125495013718821


==> figures_data/mc_root_locus.csv <==
iteration,real_1,imag_1,real_2,imag_2,real_3,imag_3,real_4,imag_4,real_5,imag_5,real_6,imag_6,real_7,imag_7,real_8,imag_8,real_9,imag_9,real_10,imag_10,real_11,imag_11,real_12,imag_12,real_13,imag_13,real_14,imag_14,real_15,imag_15,real_16,imag_16,real_17,imag_17,real_18,imag_18,real_19,imag_19,real_20,imag_20,real_21,imag_21,real_22,imag_22,real_23,imag_23,real_24,imag_24
0.0,-2774.8491327631828,-341.8222012266268,-2774.8491327631828,341.8222012266268,-1802.2460915182426,-1425.5255889586574,-1802.2460915182426,1425.5255889586574,-1520.0967698890022,-1834.9291630062949,-1520.0967698890022,1834.9291630062949,-544.1575040038206,0.0,-309.72219364564626,-298.12852148281803,-309.72219364564626,298.12852148281803,-204.25738199475276,-308.00024046242186,-204.25738199475276,308.00024046242186,-189.53001105024853,-10695.89929581078,-189.53001105024853,10695.89929581078,-184.1382234641651,-11312.409926447674,-184.1382234641651,11312.409926447674,-121.1217390576607,0.0,-110.59697296345117,-4.315313507798096,-110.59697296345117,4.315313507798096,-77.0187952988705,-9.361316665018663,-77.0187952988705,9.361316665018663,-20.566564814946595,-52.881418929776665,-20.566564814946595,52.881418929776665,-18.702217458181067,0.0,-1.068905872722837,0.0
1.0,-2775.0009585619327,-341.7325350299744,-2775.0009585619327,341.7325350299744,-1801.5868775261697,-1428.2323980305769,-1801.5868775261697,1428.2323980305769,-1520.9011937068165,-1838.3397301589787,-1520.9011937068165,1838.3397301589787,-545.3328188363475,0.0,-311.0775777395588,-299.04843571503073,-311.0775777395588,299.04843571503073,-204.65529216253339,-308.12062331528836,-204.65529216253339,308.12062331528836,-190.0273149622742,-10696.303576427717,-190.0273149622742,10696.303576427717,-184.59278321561305,-11312.826834233723,-184.59278321561305,11312.826834233723,-119.84632467126403,0.0,-107.2931340119395,-4.971586951130115,-107.2931340119395,4.971586951130115,-75.79444140536893,0.0,-66.32732844940901,0.0,-19.962509526084414,-49.49974130304935,-19.962509526084414,49.49974130304935,-19.055600848789787,0.0,-1.0669512905538985,0.0
2.0,-2775.141645604019,-341.63686229307615,-2775.141645604019,341.63686229307615,-1800.7052580193745,-1431.0807415304275,-1800.7052580193745,1431.0807415304275,-1521.9134204041593,-1842.322643876655,-1521.9134204041593,1842.322643876655,-546.5087979677547,0.0,-311.9441296017355,-299.80986668144953,-311.9441296017355,299.80986668144953,-204.91112707303301,-308.1726679446444,-204.91112707303301,308.1726679446444,-190.506456756837,-10696.759044218737,-190.506456756837,10696.759044218737,-185.02012887503543,-11313.283068176721,-185.02012887503543,11313.283068176721,-115.66078302540105,0.0,-108.28604401852839,-7.532441871148107,-108.28604401852839,7.532441871148107,-68.53679870522248,0.0,-50.37697460544144,0.0,-18.739665864216757,-47.36547744203193,-18.739665864216757,47.36547744203193,-21.699409302419525,0.0,-1.065065309752119,0.0
3.0,-2775.163703887193,-341.5726268999845,-2775.163703887193,341.5726268999845,-1799.6565456655653,-1433.780538464098,-1799.6565456655653,1433.780538464098,-1522.4679761329712,-1846.4157424719328,-1522.4679761329712,1846.4157424719328,-547.6284909162083,0.0,-311.92330820966055,-299.8662737411629,-311.92330820966055,299.8662737411629,-204.8764045725232,-307.9879864363245,-204.8764045725232,307.9879864363245,-190.56341820409307,-10697.2614824289,-190.56341820409307,10697.2614824289,-185.06807083606327,-11313.74248704793,-185.06807083606327,11313.74248704793,-113.13068433122672,0.0,-109.63352366990675,-11.414365768425176,-109.63352366990675,11.414365768425176,-61.062664227677786,0.0,-30.426801871533343,-8.190230069984505,-17.01212202770956,-46.68708542079153,-17.01212202770956,46.68708542079153,-30.426801871533343,8.190230069984505,-1.0632765143612866,0.0
4.0,-2775.12721623543,-341.43433390565946,-2775.12721623543,341.43433390565946,-1797.7438504403685,-1439.9638521331594,-1797.7438504403685,1439.9638521331594,-1523.7117144921945,-1854.9243987560324,-1523.7117144921945,1854.9243987560324,-548.7450662710205,0.0,-310.7984491716179,-299.6394192916382,-310.7984491716179,299.6394192916382,-204.53141142078937,-307.5574986188554,-204.53141142078937,307.5574986188554,-190.24926561576603,-10698.269191829275,-190.24926561576603,10698.269191829275,-184.7678677420554,-11314.623419343301,-184.7678677420554,11314.623419343301,-114.96637591794976,0.0,-110.31993601027142,-13.680253436582701,-110.31993601027142,13.680253436582701,-58.28644317315667,0.0,-26.466022244432317,-16.52914659919619,-15.382624320322584,-49.14651784692509,-15.382624320322584,49.14651784692509,-26.466022244432317,16.52914659919619,-1.0615706038911015,0.0
5.0,-2774.962095087987,-341.4388361856622,-2774.962095087987,341.4388361856622,-1796.7058109142367,-1442.0800251586893,-1796.7058109142367,1442.0800251586893,-1523.1884767486608,-1858.4664279704987,-1523.1884767486608,1858.4664279704987,-549.5430426003323,0.0,-309.9694347980651,-299.33772666861574,-309.9694347980651,299.33772666861574,-204.24535629611006,-307.06537378694975,-204.24535629611006,307.06537378694975,-189.6054347948443,-10698.7762181488,-189.6054347948443,10698.7762181488,-184.1998456740721,-11315.023454119277,-184.1998456740721,11315.023454119277,-116.56113471708092,0.0,-112.24903271312817,-15.058108433035489,-112.24903271312817,15.058108433035489,-56.65399945244434,0.0,-23.9082236126885,-19.522819479188154,-13.5922356829508,-49.47968544725881,-13.5922356829508,49.47968544725881,-23.9082236126885,19.522819479188154,-1.0601431554372747,0.0
6.0,-2774.9525731394865,-341.3774285614498,-2774.9525731394865,341.3774285614498,-1795.7096708087543,-1444.6339410330208,-1795.7096708087543,1444.6339410330208,-1523.492256383393,-1862.3403510023475,-1523.492256383393,1862.3403510023475,-550.3675913737476,0.0,-309.4537793429528,-298.8777080881077,-309.4537793429528,298.8777080881077,-203.96771532835763,-306.8063838631437,-203.96771532835763,306.8063838631437,-189.54870630357482,-10699.262276151685,-189.54870630357482,10699.262276151685,-184.13378337168865,-11315.454523863044,-184.13378337168865,11315.454523863044,-116.48428166175871,0.0,-112.7402121631494,-16.14149054291726,-112.7402121631494,16.14149054291726,-56.098066465170874,0.0,-21.74939507791118,-21.236471755485393,-11.737631704798137,-49.99213832562239,-11.737631704798137,49.99213832562239,-21.74939507791118,21.236471755485393,-1.0588449613742588,0.0
7.0,-2774.921669743573,-341.331700163537,-2774.921669743573,341.331700163537,-1794.7994718906693,-1446.8666439452022,-1794.7994718906693,1446.8666439452022,-1523.5949799060113,-1865.818433535626,-1523.5949799060113,1865.818433535626,-551.0682006185457,0.0,-309.04957378890003,-298.4456125468237,-309.04957378890003,298.4456125468237,-203.71446245631125,-306.54688829212023,-203.71446245631125,306.54688829212023,-189.40840103126493,-10699.70880895069,-189.40840103126493,10699.70880895069,-183.99707303562877,-11315.84201037228,-183.99707303562877,11315.84201037228,-116.53321783068489,0.0,-113.27535411516341,-17.06033100540082,-113.27535411516341,17.06033100540082,-56.237014309536015,0.0,-20.05636782500712,-22.172773480267892,-9.996701822484852,-50.255173781235996,-9.996701822484852,50.255173781235996,-20.05636782500712,22.172773480267892,-1.0577212708995818,0.0
8.0,-2774.8667305338568,-341.29864891097895,-2774.8667305338568,341.29864891097895,-1793.9356130073795,-1448.9520279405303,-1793.9356130073795,1448.9520279405303,-1523.4961995354495,-1869.0913629014774,-1523.4961995354495,1869.0913629014774,-551.6953886309433,0.0,-308.74316673892315,-298.2084134934257,-308.74316673892315,298.2084134934257,-203.50497461615248,-306.35067366346414,-203.50497461615248,306.35067366346414,-189.17700929180205,-10700.14346933847,-189.17700929180205,10700.14346933847,-183.78272546020912,-11316.21021657751,-183.78272546020912,11316.21021657751,-117.3888458935534,0.0,-113.9256025896477,-17.132502587931505,-113.9256025896477,17.132502587931505,-57.05425714408858,0.0,-19.062482703786838,-22.90588262267594,-8.987184050817667,-50.910806309456994,-8.987184050817667,50.910806309456994,-19.062482703786838,22.90588262267594,-1.0566755288321859,0.0
9.0,-2774.7884640969205,-341.2791748903629,-2774.7884640969205,341.2791748903629,-1793.1435785145497,-1450.8277014831037,-1793.1435785145497,1450.8277014831037,-1523.192411373834,-1872.043345061521,-1523.192411373834,1872.043345061521,-552.2897014662866,0.0,-308.4645021503633,-297.97239951864606,-308.4645021503633,297.97239951864606,-203.2833996217807,-306.1433374681341,-203.2833996217807,306.1433374681341,-188.8609813706595,-10700.554281011824,-188.8609813706595,10700.554281011824,-183.49675099346928,-11316.548891349863,-183.49675099346928,11316.548891349863,-118.51295582895185,0.0,-114.66480256431143,-17.01961612854137,-114.66480256431143,17.01961612854137,-58.20613819626291,0.0,-18.193574137275878,-23.5686456597175,-8.068284587447032,-51.539927755721294,-8.068284587447032,51.539927755721294,-18.193574137275878,23.5686456597175,-1.0556587221960985,0.0
10.0,-2774.684769454877,-341.27268530318133,-2774.684769454877,341.27268530318133,-1792.4089722181075,-1452.5552144144265,-1792.4089722181075,1452.5552144144265,-1522.6732760600464,-1874.7416042287953,-1522.6732760600464,1874.7416042287953,-552.8529154114958,0.0,-308.2214249172465,-297.7155016086582,-308.2214249172465,297.7155016086582,-203.04289197234846,-305.91657552011344,-203.04289197234846,305.91657552011344,-188.44845798578402,-10700.951127267079,-188.44845798578402,10700.951127267079,-183.12884315698489,-11316.865294539744,-183.12884315698489,11316.865294539744,-119.90880848550721,0.0,-115.47243453414762,-16.767715442081393,-115.47243453414762,16.767715442081393,-59.722277152823565,0.0,-17.360683524476343,-24.185993736539913,-7.1663707904109595,-52.12190239578509,-7.1663707904109595,52.12190239578509,-17.360683524476343,24.185993736539913,-1.0546662982835986,0.0
11.0,-2774.573045329794,-341.27243498602195,-2774.573045329794,341.27243498602195,-1791.7397998850506,-1454.1553811349456,-1791.7397998850506,1454.1553811349456,-1522.0412648791114,-1877.1881630376743,-1522.0412648791114,1877.1881630376743,-553.3944094130794,0.0,-307.9768807006981,-297.44688914738737,-307.9768807006981,297.44688914738737,-202.78439391819182,-305.68420441904925,-202.78439391819182,305.68420441904925,-188.00775468918096,-10701.327075770881,-188.00775468918096,10701.327075770881,-182.73783494943382,-11317.159446505199,-182.73783494943382,11317.159446505199,-121.64443470058862,0.0,-116.25440607107323,-16.341670171372268,-116.25440607107323,16.341670171372268,-61.25235875877832,0.0,-16.517543460995974,-24.779562970481308,-6.304606771393345,-52.652540686523515,-6.304606771393345,52.652540686523515,-16.517543460995974,24.779562970481308,-1.0536915988405944,0.0
12.0,-2774.5726374614032,-341.22789121932544,-2774.5726374614032,341.22789121932544,-1791.1334862285053,-1455.9680563535974,-1791.1334862285053,1455.9680563535974,-1522.0066392837693,-1879.7131391352116,-1522.0066392837693,1879.7131391352116,-553.9463742322616,0.0,-307.51563789658917,-297.26412760699725,-307.51563789658917,297.26412760699725,-202.55304783266536,-305.534340757047,-202.55304783266536,305.534340757047,-187.98501147499587,-10701.667978284486,-187.98501147499587,10701.667978284486,-182.70716085597337,-11317.46469202548,-182.70716085597337,11317.46469202548,-123.32164299813246,0.0,-116.63024489767605,-15.832264046164081,-116.63024489767605,15.832264046164081,-60.85331085288329,0.0,-15.614367775617554,-25.355628149040857,-5.627023063160721,-53.0195469902386,-5.627023063160721,53.0195469902386,-15.614367775617554,25.355628149040857,-1.0527378679434813,0.0
13.0,-2774.575161256673,-341.18418404533503,-2774.575161256673,341.18418404533503,-1790.570443046954,-1457.727928940865,-1790.570443046954,1457.727928940865,-1521.939095494563,-1882.1136483561172,-1521.939095494563,1882.1136483561172,-554.4474124710745,0.0,-307.0925234838051,-297.1043696306601,-307.0925234838051,297.1043696306601,-202.33831192594073,-305.3958534783813,-202.33831192594073,305.3958534783813,-187.96705122049661,-10701.994755800843,-187.96705122049661,10701.994755800843,-182.68171406916827,-11317.757972609379,-182.68171406916827,11317.757972609379,-125.03566904564778,0.0,-116.94070736476675,-15.354319673516018,-116.94070736476675,15.354319673516018,-60.66626181667208,0.0,-15.115532115107976,-25.60969510593648,-5.139258851993059,-53.3203994284064,-5.139258851993059,53.3203994284064,-15.115532115107976,25.60969510593648,-1.051853311024872,0.0

